Anomaly Detection in Radar Data Using PointNets

For autonomous driving, radar is an important sensor type. On the one hand, radar offers a direct measurement of the radial velocity of targets in the environment. On the other hand, in literature, radar sensors are known for their robustness against several kinds of adverse weather conditions. However, on the downside, radar is susceptible to ghost targets or clutter which can be caused by several different causes, e.g., reflective surfaces in the environment. Ghost targets, for instance, can result in erroneous object detections. To this end, it is desirable to identify anomalous targets as early as possible in radar data. In this work, we present an approach based on PointNets to detect anomalous radar targets. Modifying the PointNet-architecture driven by our task, we developed a novel grouping variant which contributes to a multi-form grouping module. Our method is evaluated on a real-world dataset in urban scenarios and shows promising results for the detection of anomalous radar targets.

==> resources/figures/angular_anomaly_fc_25_with_sensor_calib_applied.csv <==
idx, x, y, rcs, label, vd_u, vd_v, vd_uncomp_u, vd_uncomp_v, v_comp_abs
0, 5.144877476899756, 6.734974729080769, -17.0, 0, 0.09958768330612885, 0.07607547903721075, -5.115905048859873, -3.9080628686233125, 0.12532033026218414
1, 4.939950238464483, 7.333272007354925, -10.5, 0, 0.10758912375425246, 0.07247582211773271, -4.921033530032425, -3.314981461998676, 0.1297234147787094
2, 5.141596282188031, 7.134935881492031, -14.5, 0, 0.22323427805877544, 0.16086767326126403, -4.913555909544103, -3.5408195976040044, 0.2751580476760864
3, 5.941557159723203, 7.14149792496221, -11.0, 0, 0.0937660902083695, 0.078011166630667, -5.209964072261396, -4.3345667338563505, 0.12197467684745789
4, 7.0596460864548805, -7.248847481971223, -14.0, 0, 0.31615622342550787, -0.30790426353504863, 5.454138132528627, -5.311780254454925, 0.44131597876548767
5, 7.343144519749508, 6.953004864304587, -13.0, 0, 0.07651803567477969, 0.08081153476705544, -5.280089171570421, -5.576359950941, 0.11129022389650345
6, 7.262932758826082, -7.647167998351984, -14.0, 0, -0.05371787756600215, 0.051018799742964395, 5.076119709173787, -4.821067894863329, 0.07408460229635239
7, 8.341470308880085, 7.161184305698662, -9.5, 0, 0.06933518147788433, 0.080762808631855, -5.223581747351669, -6.084517614896225, 0.10644246637821198
8, 8.464514641192912, -7.837301695040109, -13.0, 0, -0.06304705351426176, 0.06809265845836633, 5.072832039675866, -5.4788067045221895, 0.0927983894944191
9, 9.543082707798282, 6.97105085933645, -13.0, 0, 0.057867770653498435, 0.07921860456987159, -5.029288231929585, -6.884889312546069, 0.0981033444404602
10, 10.339762453205312, 7.37756642659342, -16.5, 0, 0.05626147210495658, 0.0788512394461084, -4.991681255148094, -6.995911041112937, 0.0968652218580246
11, 10.541408496928858, 7.179230300730525, -14.5, 0, 0.05314522540764401, 0.07803420523037574, -4.910685068718972, -7.210457826358964, 0.0944126695394516
12, 10.26611295653817, -8.02251348363673, -13.5, 0, -0.07178136607742149, 0.09185595185704454, 4.94251570904301, -6.3247540389920855, 0.11657650023698807
13, 10.939748369632374, 7.382488084359011, -10.0, 0, 0.05254077714092736, 0.07785761040162706, -4.893847470977573, -7.251953444433477, 0.09392731636762619
14, 9.68089238502208, -9.827256512940762, -16.0, 0, -0.056572426184680356, 0.055729853915211125, 5.083270372047035, -5.0075617107334915, 0.07941193878650665
15, 12.138079573838844, 7.59231579040806, -14.0, 0, 0.04768688884781048, 0.07623856375874243, -4.74350654576186, -7.583596560119942, 0.08992417901754379
16, 11.87098705151926, -8.609334689299587, -10.5, 0, -0.07428427398388972, 0.10242692222086268, 4.843580161610216, -6.678573833694017, 0.12652836740016937
17, 13.270933845481494, -8.597850988063817, -9.5, 0, -0.0765763050455068, 0.11819687033436041, 4.6534302227564535, -7.182651191152132, 0.1408347636461258
18, 12.48573825027371, -10.404226774447967, -16.0, 0, -0.06895213117581994, 0.08274697200700959, 5.0075710731861145, -6.009405892900815, 0.10771006345748901
19, 13.734720134197463, 8.005401029759682, -11.5, 0, 0.04341952154579413, 0.0744940790068254, -4.588728321419568, -7.872797256785954, 0.0862242579460144
20, 14.333096001111821, 8.21029969974458, -4.5, 0, 0.042408076968602965, 0.07403372113595746, -4.548772562786805, -7.941000476715244, 0.08531961590051651
21, 14.288946677715257, -10.789423203888367, -12.0, 0, -0.07301692012273191, 0.09669978260086287, 4.899574433060504, -6.4887396197665055, 0.12117061764001846
22, 12.30870107301273, -13.205587848732826, -10.5, 0, -0.17575470190024847, 0.16381793167005482, 4.944840131272544, -4.6090003509772695, 0.24026241898536682
23, 16.739541023140788, 7.430063525332596, -18.5, 0, 0.12245936555793405, 0.2758944881743888, -3.8138774975033956, -8.592464735869644, 0.3018510639667511
24, 15.919893039918847, 9.823260767705513, -7.5, 0, 0.27136201595371084, 0.43977803004906824, -4.490445007319615, -7.277359922398119, 0.5167611241340637
25, 14.098638135438188, 12.408232092471147, -1.0, 0, 0.1959790744012103, 0.222677818363608, -5.118624637604809, -5.815948313903321, 0.2966364920139313
26, 17.275721027035882, -9.164978184365749, -11.5, 0, -0.0766948659328729, 0.14456762268375467, 4.225506180661846, -7.964957963528609, 0.16365176439285278
27, 15.306812923779834, 11.41817634128641, -9.0, 0, 0.17981991443749357, 0.2410603679601876, -4.941200511632586, -6.624002782034807, 0.3007412552833557
28, 15.303531729068109, 11.818137493697671, -7.5, 0, 0.061725196839381644, 0.07992913509579587, -5.110180995687232, -6.617270872883704, 0.10098844766616821
29, 17.92474751108394, 9.23972821240222, -9.0, 0, 0.036611555820282714, 0.07102512963375417, -4.293432109346305, -8.329107171433206, 0.07990603893995285
30, 15.695278695796805, 12.821317331822767, -14.5, 0, 0.18899847379159251, 0.23136341161111962, -5.054200526024087, -6.187124441846506, 0.2987464666366577
31, 18.30835255542785, 11.242807617895059, -15.5, 0, 0.27057833171967977, 0.4406233442168327, -4.480728800411057, -7.296643807425029, 0.5170701742172241
32, 19.319803060821748, 9.851150078268558, -16.5, 0, 0.03604753126992828, 0.07069542128894589, -4.266127995957867, -8.36661222896022, 0.07935532182455063
33, 19.285497258976775, -10.3484486539737, -18.0, 0, -0.07680193601769505, 0.14312904050450267, 4.2521182350527, -7.9243002800680875, 0.1624329388141632
34, 14.66250051865207, 16.812710919185754, -7.5, 0, 0.21539620701570072, 0.1878487658691247, -5.1235896082424, -4.468323737279418, 0.28580182790756226
35, 20.280541853395626, -9.740308060168362, -14.0, 0, -0.07521092297062794, 0.15659856564248845, 3.9847525041099243, -8.296754007760562, 0.17372332513332367
36, 20.319769416016396, 9.859352757769239, -13.0, 0, 0.03356003411348271, 0.06916601642458178, -4.139509627624901, -8.531379614390564, 0.07687791436910629
37, 20.111560982869396, 10.857611188454657, -8.5, 0, 0.14402539457710908, 0.2667783415563272, -4.302966537894767, -7.970388000828198, 0.3031732141971588
38, 20.71315694880916, 10.66255583400094, -9.0, 0, 0.1386837796169824, 0.2694080986005708, -4.18796103986945, -8.135562961152067, 0.303008109331131
39, 18.12161844278446, -14.757849388779816, -10.0, 0, -0.19161869242850058, 0.2352945025536449, 4.864346606965446, -5.973081230379009, 0.303448885679245
40, 20.496953242030145, -11.738465557569697, -4.5, 0, -0.07717703559991347, 0.13476157358828028, 4.400005577606779, -7.683006620121652, 0.1552964150905609
41, 22.883711158372343, -10.118942446138583, -9.5, 0, -0.07337554859515387, 0.16593679320504148, 3.777668589886583, -8.54309403607773, 0.18143591284751892
42, 22.10165010912352, 12.073900004689804, -8.0, 0, 0.14535738421713307, 0.2660812202765171, -4.331032159495503, -7.928089297024991, 0.3031962811946869
43, 20.478760116238263, 14.860488727379332, -1.5, 0, 0.1769151454957839, 0.2438010547299457, -4.900262788914651, -6.75289406705865, 0.3012273609638214
44, 23.108178853741617, 11.282180379367961, -9.5, 0, 0.13280417598649175, 0.2720097133734667, -4.056628280084542, -8.308792156059404, 0.3026982545852661
45, 20.070546205431786, 15.857106522034247, 1.5, 0, 0.06333504244490262, 0.0801639879285069, -5.139488601124601, -6.505117645380379, 0.10216453671455383
46, 23.885318079631062, -10.310716528531298, -6.0, 0, 0.017897205895844082, -0.04145982040879329, 3.807358912790683, -8.819947520007869, 0.04515779763460159
47, 22.700172624790643, -12.120380714949095, -4.0, 0, -0.07675000309045857, 0.14374452090913073, 4.2404136658889575, -7.9418398217043915, 0.16295106709003448
48, 25.59507383510088, 0.7029384289664881, 4.0, 0, 0.0005004596125841082, 0.01822250741705701, -0.2882064335530987, -10.494041359196101, 0.018229378387331963
49, 24.285329034950017, -10.307435256470296, -4.5, 0, -0.07229660367993944, 0.1703378934516781, 3.67374161373886, -8.65569578261785, 0.18504539132118225
50, 25.86392311826952, -7.694575121793442, 6.5, 4, -3.604621535905266, 12.116283589337746, -0.7498014848490663, 2.520322129700714, 12.641108512878418
51, 26.981865396248427, 2.314258860896921, 5.0, 0, 0.0022814937800724974, 0.026599858432619836, -0.894598100751202, -10.430088848770122, 0.026697522029280663
52, 23.3296586519047, -15.715094421961828, 2.0, 2, -6.41249994316603, 9.51960139484456, -1.6129383518826819, 2.3944686659598946, 11.477933883666992
53, 25.490222628579936, -10.89752985524377, -9.5, 0, 0.017558504557431916, -0.04107079275203905, 3.782177091378026, -8.846824680507765, 0.04466666653752327
54, 26.87209242895169, -8.68627150900868, -0.5, 4, -3.857943584859953, 11.935042151344096, -0.8027258907869228, 2.4833352618516695, 12.543084144592285
55, 28.06878306709409, -8.276467041066235, -11.5, 4, -3.5779491881790757, 12.134245093924271, -0.7442316288041713, 2.523984695030359, 12.650755882263184
56, 25.9065784617712, -12.894047217266428, -1.5, 0, -0.0758338866961099, 0.1523646146667623, 4.07227254084435, -8.181965392202628, 0.17019328474998474
57, 29.17360062880968, 3.3322039226447027, 3.0, 0, 0.003491818658059994, 0.030571035075673613, -1.1849020765417206, -10.373872898462837, 0.03076980635523796
58, 27.293431056021483, -11.28272628468417, -13.0, 0, -0.07154984445642686, 0.1730823470734593, 3.606703017371584, -8.724779602054445, 0.18728822469711304
59, 29.973561506344854, 3.3387659661148823, 9.0, 0, 0.003361655097277616, 0.03017904724200165, -1.1562528551211546, -10.380187297221381, 0.030365698039531708
60, 29.67532824469062, -9.063264758296574, -8.0, 4, -3.6837402497916085, 12.061459528772543, -0.766326977690829, 2.5091404932113215, 12.61145305633545
61, 27.509842444656, -13.280883782085505, 2.5, 0, -0.07530071834559574, 0.15597688615052888, 3.997396077107523, -8.280151989466896, 0.17320215702056885
62, 30.27528364456631, -9.058343350856894, -3.0, 4, -3.621653980176647, 12.10448724069929, -0.7533590349400171, 2.517917193638743, 12.634674072265625
63, 22.01141759876078, 23.0727897385649, 1.5, 2, 7.512464141128092, 7.166883037541665, 2.140417593922998, 2.041956175625614, 10.382741928100586
64, 29.49665043878198, -11.664641442063568, -4.0, 0, -0.07021633883981888, 0.17755769109031486, 3.494025107709906, -8.83542265215262, 0.190937340259552
65, 29.116326589149796, -14.067681999967668, -9.5, 0, 0.02223066448971848, -0.04601150975533468, 4.096892827573454, -8.47946872616599, 0.05110050365328789
66, 32.355458695013986, 5.558227492502478, 4.0, 0, 0.006577516430122432, 0.038288926003420015, -1.7543995691705339, -10.21268072805896, 0.038849782198667526
67, 30.716309377322876, -14.054557412375484, 1.5, 0, -0.07418543543172251, 0.16213266054224723, 3.863680603769735, -8.444094344518673, 0.17829884588718414
68, 33.34722209472111, 6.566329238719078, 0.5, 0, 0.008171173457493934, 0.04149745255763255, -1.9934279118453837, -10.12365979368585, 0.04229428619146347
69, 34.81276201603215, -1.4213798440984091, -9.0, 0, -0.00033414722395595976, 0.008184010652884455, 0.4278402971200321, -10.478762947391955, 0.008190829306840897
70, 32.321152893169014, -14.64137123973978, 4.5, 0, -0.07395320231057334, 0.16325334011966372, 3.838460302069084, -8.47348655164211, 0.17922256886959076
71, 35.41113782036293, -1.2164735454890392, -4.5, 0, -0.00031389455780754305, 0.009137365534008597, 0.3601690902350696, -10.484401687355641, 0.009142755530774593
72, 33.5047188150481, -12.631729790776763, -3.0, 0, -0.06868097333763563, 0.1821711466074508, 3.373096506149217, -8.946886281328622, 0.19468796253204346
73, 35.13730574331576, 7.780977418923723, 3.5, 0, 0.009859662270448087, 0.04452422222431917, -2.220335290863639, -10.026580950872491, 0.045602843165397644
74, 36.4193071310451, -2.2081699327042763, -6.0, 0, -0.0003194789735547377, 0.005269160985971655, 0.6339739410088037, -10.456120848635255, 0.005278837401419878
75, 33.92271521430343, -14.828223914692817, 5.0, 0, -0.0730745371403718, 0.1671735419623399, 3.748335770152051, -8.575115104140163, 0.1824469268321991
76, 36.33071524933002, 8.590735410652957, 1.0, 0, 0.010953082018119857, 0.046321215225580296, -2.3557272339598883, -9.962506264127097, 0.04759858176112175
77, 30.19504130450794, -23.658508835214906, -3.5, 0, -0.07162932873213584, 0.09141956303102618, 4.944473784870874, -6.3105663676066825, 0.11613912880420685
78, 35.32597371952876, -15.216701115542394, 1.5, 0, -0.07268955260829357, 0.16875071709873382, 3.711136794894375, -8.615502130886265, 0.1837405115365982
79, 35.145655347556044, -17.618101037415997, 0.5, 0, 0.3230423228091264, -0.6444243971590194, 4.488561544584349, -8.954054510030932, 0.7208600044250488
80, 38.82411152442641, -2.788421716598394, -0.5, 0, -0.01811280401306146, 0.2521905201201163, 0.7319506523072992, -10.191189369383354, 0.252840131521225
81, 38.512606897756086, 10.808563929634524, 5.5, 0, 0.014412258889014715, 0.05135313670852136, -2.737725604521404, -9.754945308855628, 0.053337208926677704
82, 40.38472016380953, 2.024213814055515, -2.5, 0, 0.013581428688523006, 0.2709606036685677, -0.512665564411717, -10.228097058041739, 0.2713007628917694
83, 38.114383157253975, -13.793873493943671, -3.5, 0, -0.06729767554045334, 0.18595279942704918, 3.2702750517776957, -9.03622295853228, 0.19775596261024475
84, 41.20272751838382, -0.16899903779953634, 1.5, 0, -5.572448474448583e-05, 0.013585880670828792, 0.04306375741547177, -10.499138254338224, 0.013585994951426983
85, 41.4076547568191, -0.7672963160736915, 3.5, 0, -0.00021241968436842872, 0.011463369195996017, 0.19446614115940156, -10.494494325509043, 0.011465337127447128
86, 39.50108910275149, 12.216626828262383, 4.0, 0, 0.01682347389463731, 0.054396811056919465, -2.971132334785656, -9.606822303921293, 0.056938935071229935
87, 42.164960290852584, 4.4387378228694745, -4.0, 0, 0.0030865743598881864, 0.029320336211097767, -1.0941170863567056, -10.393360757214163, 0.02948235161602497
88, 40.90920833564988, 11.228211212456324, 0.0, 0, 0.013907627301670923, 0.050671474910219685, -2.685827201908433, -9.785625018750514, 0.05254541337490082
89, 42.607626589673224, -0.7574530005425094, 1.0, 0, -0.004647915364052953, 0.26145073306216204, 0.1821289040762863, -10.244966130586095, 0.2614920437335968
90, 40.33564907963718, -16.37557117527278, 4.0, 0, -0.0710121778412478, 0.1749143437580061, 3.560664102204502, -8.770484777584544, 0.18877965211868286
91, 41.70096625769753, 12.234672322642421, 0.5, 0, 0.01546989923664857, 0.052727995410516496, -2.8430372604201612, -9.690280028730035, 0.054950516670942307
92, 44.2239542557186, -2.7441270470339862, 0.0, 0, -0.015758665762458643, 0.25396437623520085, 0.6332431764846892, -10.205255365225806, 0.25445282459259033
93, 42.4796604965846, 14.840970914500918, 4.0, 0, 0.02038952677814772, 0.05836142259233467, -3.2783792375364245, -9.383782084871935, 0.0618206150829792
94, 40.96349447810358, -19.77030049176764, 0.0, 0, 0.31462066970245234, -0.651884986342024, 4.386473874811676, -9.088647814129821, 0.72383713722229
95, 46.01403796689684, -1.5294864954538119, -3.5, 0, -0.008607177911156417, 0.2589437777770476, 0.3402273409820327, -10.235614261293996, 0.2590867877006531
96, 46.440298354742424, -4.725879185433959, -11.5, 0, 7.627040570300953e-05, -0.000749494487163823, 1.056652378208885, -10.383518024014558, 0.0007533652242273092
97, 43.8549679075329, 17.85215156555853, 1.5, 0, 0.02582612268957763, 0.06344354502974998, -3.6785514572193327, -9.036600182904342, 0.06849870085716248
98, 43.21429102772513, -25.951633287549154, 5.0, 0, 0.25225826760074527, -0.4200568831048655, 4.831154100737842, -8.044769167158238, 0.48998165130615234
99, 50.33844717754261, 7.705673856946573, 11.5, 0, 0.005483465603331463, 0.03582154510398019, -1.57239648736713, -10.271911190496239, 0.036238811910152435
100, 51.651619758574384, -6.083085371027233, 3.0, 0, -0.028650206042434956, 0.24326956770274064, 1.1894713923252496, -10.099829333763068, 0.24495084583759308
101, 52.57119718754147, 3.7241235851147634, 5.0, 0, 0.0017328857120482515, 0.024462098098915395, -0.7405007947716508, -10.453201245809888, 0.024523399770259857
102, 54.17768126945168, 2.937332995857071, 2.5, 0, 0.0011970246013345432, 0.022078537712361915, -0.5678363551635206, -10.473465932070761, 0.022110963240265846
103, 50.374686780373615, -21.09305532332769, -4.0, 0, -0.0719074321400416, 0.17173018871426834, 3.6391507669677625, -8.69106334869444, 0.18617716431617737
104, 55.238349507770714, -4.453718944064936, -4.0, 0, -0.020200600244604204, 0.2505429351497795, 0.8205301735076793, -10.176828191255549, 0.25135597586631775
105, 50.58617640823233, -22.49127490642437, 1.5, 0, -0.07349752766563492, 0.16530672074088396, 3.7912405461726766, -8.527056108320172, 0.18090936541557312
106, 55.07443704677305, -8.85491699937037, -5.5, 0, 0.0014775131190917698, -0.009189606550686699, 1.6434638403003352, -10.221761064243132, 0.009307626634836197
107, 56.37597889143639, 3.1553557527823295, 14.5, 0, 0.015204437273716278, 0.2716540073313022, -0.5721393655333257, -10.222275813376934, 0.2720791697502136
108, 51.79599176263805, -23.6813074195025, 3.0, 0, -0.07415987166194835, 0.16220321089861806, 3.861583852348951, -8.446094713600248, 0.17835237085819244
109, 54.044793415587264, 19.135694825205157, 5.5, 0, 0.02081924456711459, 0.05879962980054645, -3.3129156505770987, -9.3566417929528, 0.06237657740712166
110, 57.16937737954811, 3.9618401010750324, 20.0, 0, 0.01893118248600958, 0.27317708139965047, -0.7073030046150954, -10.20638677001539, 0.2738322615623474
111, 59.3545502852695, 5.779699839020866, 17.0, 0, 0.02688061499344191, 0.27605011657448064, -0.9894729713604298, -10.161379460923182, 0.27735579013824463
112, 59.95122449043347, 6.184582398871806, 21.5, 0, 0.02853258457877604, 0.2765851068111768, -1.0470961169437207, -10.150191285575817, 0.2780529260635376
113, 62.05123323273709, -5.997777804611244, 21.0, 0, 1.2778155816820836e-06, -1.3219901648644002e-05, 1.0046996043471599, -10.394324616402683, 1.3281513929541688e-05
114, 57.18891783648211, 25.96126020485573, 8.5, 0, 0.030425850371535154, 0.06702376707727668, -3.966465405398958, -8.737552121147898, 0.07360650599002838
115, 63.133082494054186, 8.410613597354052, 18.5, 0, 0.037175137671535026, 0.2790499178422836, -1.3430982625428167, -10.081777319244857, 0.2815152704715729
116, 59.61012814083846, 23.38121028752978, 2.0, 0, 0.024398316504806138, 0.06220322880582088, -3.5805289126701507, -9.128517500656471, 0.06681706011295319
117, 63.057615328602424, 17.60968195969071, 3.5, 0, 0.014296207653692062, 0.0511925635538377, -2.7261790963309185, -9.762036200699864, 0.053151294589042664
118, 64.5232162830162, 9.62197337752505, 26.5, 0, 0.0052627962611380705, 0.03529136156248699, -1.5335385012568739, -10.283632318714774, 0.03568160906434059
119, 59.37573124568398, 27.57915080953264, -0.5, 0, 0.12734412687820615, 0.27416183715936476, -3.930661062859549, -8.46240250463238, 0.3022933006286621
120, 64.2690713116558, 16.219665056094712, -1.5, 0, 0.012156280400404246, 0.04816824818737503, -2.496230283764801, -9.891104505719207, 0.04967851936817169
121, 65.88062380309457, -9.566242837091432, 10.0, 0, 0.0010157993668546551, -0.006995588245752742, 1.4913696072011757, -10.270736559439328, 0.007068953476846218
122, 61.8202641810471, -26.59897782464344, -1.5, 0, -0.07265249555464058, 0.16885598003841476, 3.7081448158402015, -8.618319607922544, 0.18382254242897034
123, 66.71324991641063, 10.839894700514401, -1.0, 0, 0.006021535901732076, 0.03705905274834707, -1.664337422121367, -10.243029241044963, 0.03754507005214691
124, 67.66912798131146, -8.151625022966039, -2.5, 0, 0.00041680270319928865, -0.0034600064878213357, 1.2455100945000082, -10.339359544787973, 0.0034850207157433033
125, 61.55264022539869, 30.396901484918093, -1.0, 0, 0.034417194538524175, 0.06969359011965241, -4.185159148255766, -8.474797849591326, 0.07772862911224365
126, 68.26088042569964, -7.146804548810442, -2.5, 0, -0.07748006852498131, 0.7400311085657258, 1.0088503267852955, -9.635776528348096, 0.7440760731697083
127, 66.46080654421705, 17.237610117842493, 2.5, 0, 0.012700701592558844, 0.04896843969368837, -2.556950303142784, -9.858500005429958, 0.0505886934697628
128, 68.70005784795303, 12.456144669160809, -5.0, 0, 0.007162341441192153, 0.03950285456742714, -1.845827255286447, -10.180392295014231, 0.04014691337943077
129, 26.188466908136704, 1.5077745126042184, 5.0, 0, 0.0013001161495557797, 0.022581658248465863, -0.6027858875873403, -10.469760655727846, 0.022619053721427917
130, 30.173566984004328, 3.3404066021453835, 11.5, 0, 0.0033305069436227836, 0.030084144334271028, -1.149319433534879, -10.381690328210306, 0.03026793710887432
131, 37.419273486239746, -2.1999672532035954, -1.0, 0, -0.00032563577937130687, 0.005538743482411325, 0.6148833895743169, -10.458560091347934, 0.0055483076721429825
132, 39.15685826978112, 5.41402885108335, -2.5, 0, 0.00467953862042367, 0.03384467197496207, -1.4260842357005774, -10.31412647291727, 0.03416664898395538
133, 40.55847614635879, 5.225536040751638, -0.5, 0, 0.004195822129412776, 0.032566257398862826, -1.3320587466758678, -10.338895853224402, 0.03283543884754181
134, 40.645427524593394, -5.373400169336672, -3.0, 0, 0.0006787494919626671, -0.005134191091955995, 1.3627806475116595, -10.308333698361315, 0.00517886271700263
135, 41.40601419075502, -0.5673195541802966, 6.0, 0, -0.00016680188340006114, 0.012174093242893315, 0.1438170099740218, -10.496534293552333, 0.012175235897302628
136, 44.03051116748258, -3.5456899878870107, -6.0, 0, -0.00018898684850564577, 0.0023468457682601957, 0.8395245126362291, -10.425246864583695, 0.0023544428404420614
137, 45.95005488906073, 6.269729276380138, -10.5, 0, 0.03810783953819819, 0.2792875483604147, -1.3744781033270608, -10.07337661765115, 0.2818754017353058
138, 50.53845265520209, 7.7073144929770745, 6.5, 0, 0.005451304647066703, 0.03574533023998184, -1.5667684017908063, -10.273623940961825, 0.03615861386060715
139, 51.23028113150459, -3.4866305953517425, 4.5, 0, -0.00028384094566810317, 0.004170574153337308, 0.7109003413401183, -10.445507015251412, 0.004180221818387508
140, 51.656541519350185, -6.683023285331888, 3.0, 0, 0.0006125633085130199, -0.004734818453930001, 1.334626357421135, -10.316017003301551, 0.004774278961122036
141, 54.39409265808621, 0.9391754984557362, 4.0, 0, 0.00028856327737081656, 0.016712677952989627, -0.18125969621178756, -10.497991831273492, 0.016715168952941895
142, 59.46282927267135, -7.418964790179465, 24.0, 0, 0.0005086221649207322, -0.0040765947557821446, 1.288621846336262, -10.328273959078073, 0.004108201712369919
143, 61.24471002836206, -5.204425171883373, 21.0, 0, -0.00014360503370619508, 0.0016899173986521807, 0.8852287983688635, -10.417208293771461, 0.0016960080247372389
144, 61.53808256234322, 7.7975439674845655, 17.5, 0, 0.004088682278246167, 0.032267810051357725, -1.3107386025248187, -10.344326454095409, 0.032525818794965744
145, 67.87727538135573, -9.14988395430328, 4.5, 0, 0.0007434754896881486, -0.005515380392241645, 1.388578127986056, -10.300994029274968, 0.005565265193581581

==> resources/figures/more_anomalies_fc_1472_with_sensor_calib_applied.csv <==
idx, x, y, rcs, label, vd_u, vd_v, vd_uncomp_u, vd_uncomp_v, v_comp_abs
0, 1.4138918558411715, -1.6953492893559725, -25.0, 0, 0.0035762598573165724, -0.002982538594481877, 5.7364186722271375, -4.784073519999086, 0.004656733945012093
1, 2.4138582110358198, -1.6871466098552916, -25.5, 0, -0.006443724293498086, 0.009219256171723833, 5.492930093875228, -7.858922474368558, 0.01124794501811266
2, 2.613863688695296, -1.6855059738247904, -25.5, 0, -0.007283270041968552, 0.01129481318565936, 5.329572822997012, -8.265041533301197, 0.013439450412988663
3, 3.813835521549421, -1.675662658293608, -28.0, 1, -13.044022370872415, 29.688407517882254, -8.720573774041465, 19.84816804451583, 32.427581787109375
4, 4.213815960317008, -1.6723816365585182, -26.0, 1, -11.635046899078208, 29.316242926024938, -7.608192753781846, 19.16998091477929, 31.54071044921875
5, 4.413790921425116, -1.6707412508539294, -19.0, 0, -0.008987667802715902, 0.023743764351384016, 3.8801261521093515, -10.25057924164568, 0.025387881323695183
6, 6.013743193046827, -1.6576169135876573, -25.5, 0, -0.00805739146999485, 0.029231774066253647, 3.004055750738177, -10.89854940212611, 0.030321909114718437
7, 3.3531226831060907, 5.720310689068078, -17.5, 0, 0.8234706288521156, 0.4827007123498576, -4.419465445710804, -2.59059527335406, 0.9545176029205322
8, 7.413689987009062, -1.6461332123518864, -27.0, 0, -0.007130350045884248, 0.03211295680227217, 2.4822770257432665, -11.179430797367084, 0.0328950434923172
9, 5.8515018146646005, -6.258791480460575, -21.0, 0, 0.0009802273316512418, -0.0009164392243850551, 5.813410516244939, -5.435103932028466, 0.0013419040478765965
10, 8.151338869323569, 5.959668091384761, 5.0, 0, 0.03514333851923674, 0.048067317991040824, -5.629221629316177, -7.699370563507358, 0.05954428017139435
11, 9.152945853165871, 5.7678863803675755, -2.5, 0, 0.031355214620702364, 0.04975697555599113, -5.325154743857359, -8.450383696211025, 0.058812465518713
12, 8.339829742816015, 7.361161067592058, 2.0, 0, 0.03975626309603501, 0.04504187075748768, -5.868962635252557, -6.649243060370383, 0.06007770448923111
13, 8.74312183026311, 6.96448881586627, 2.5, 0, 0.03728778041284088, 0.046810557895772244, -5.761115215469803, -7.23242344682691, 0.05984652787446976
14, 9.452996846188311, -6.429238796412249, -12.0, 0, -0.006701031268121123, 0.009852616997070785, 5.435114878450924, -7.991322990419742, 0.011915447190403938
15, 9.454637474835966, -6.629223186930115, -9.5, 0, -0.006357551624515432, 0.009067177879280765, 5.4931266669931755, -7.834329871736444, 0.011073941364884377
16, 9.538160947022485, 7.570988773641107, -6.0, 0, 0.03720041103838123, 0.04686620445334872, -5.756585363445522, -7.252320581029054, 0.059835705906152725
17, 9.131618181415032, 8.367622428104069, -6.5, 0, 0.04061944086329326, 0.04432815030711234, -5.894049592133984, -6.4321987374719, 0.0601242370903492
18, 9.941422580501795, 7.1743086429649345, -9.0, 0, 0.03481250230652796, 0.04823960241148206, -5.60655848420256, -7.7689948798635315, 0.05948923900723457
19, 8.872728551999385, -8.833919489695026, -1.5, 0, -0.0005661671534735184, 0.0005686544317829333, 5.828902680432812, -5.854510141260913, 0.0008024419657886028
20, 9.269427796055245, -8.430677315548674, -1.5, 0, -0.0023671354081481973, 0.0026026367666626173, 5.806880374680389, -6.384594776763442, 0.0035181029234081507
21, 11.552859002322755, 5.787572761104027, 3.5, 0, 0.025662267354645257, 0.051225715626523234, -4.723425115182158, -9.428661481453252, 0.05729420483112335
22, 9.282552512318563, -10.030514296569248, 0.5, 0, 0.0012188119294240841, -0.0011279267845108406, 5.80729045896775, -5.374248722031374, 0.0016606388380751014
23, 11.539734286059437, 7.3874097421246026, -12.5, 0, 0.03175611456155013, 0.04960563130921706, -5.361730833083442, -8.375459232258653, 0.0588996559381485
24, 14.22660422852681, -3.190191822572283, 4.5, 0, -0.007169789380218145, 0.031973549425003876, 2.5042530828826792, -11.167672503628204, 0.03276757150888443
25, 12.664416056182349, -7.8028500906809715, -2.5, 0, -0.007634354892438998, 0.012390939920000545, 5.2219866445014445, -8.47554556825047, 0.014553994871675968
26, 15.606894433353641, -0.7789485851675018, -20.0, 0, -0.03936119788062696, 0.788634926349074, 0.5474231569152871, -10.968086447596407, 0.789616584777832
27, 16.18224096676677, 2.2256700224199313, -22.0, 4, 0.14171116774596623, 1.0303433307933818, -1.4525886812444804, -10.561376946587233, 1.0400429964065552
28, 13.86596742199781, -7.99298403769501, -8.5, 0, -0.0081178480545473, 0.014082577436691762, 5.060737863657302, -8.77920261291788, 0.01625479757785797
29, 13.879092200844712, -9.592828647340054, -10.0, 0, -0.006517261299210919, 0.009429301178420066, 5.465660295229559, -7.90782426797768, 0.01146239135414362
30, 15.659393360990498, -7.178304137874272, 10.0, 0, -0.008987742854071012, 0.019606664481759867, 4.434767245008357, -9.67439710273785, 0.02156851440668106
31, 15.277428882710659, -9.381360305260506, -7.0, 0, -0.0076593579645108266, 0.012473169431987646, 5.213978658310286, -8.490899566413637, 0.014637134969234467
32, 15.72152812832344, 9.621643369781617, -13.0, 0, 0.14245097401940093, 0.23276138065839727, -5.1446991711695365, -8.406311647896793, 0.27289217710494995
33, 16.06918680475831, -8.374899195074407, -7.5, 0, 0.2974736871916721, -0.5707722729122053, 5.101919477771013, -9.789215994307735, 0.643639326095581
34, 17.33627626140749, 7.834946585835361, -9.5, 0, 0.023274012039779014, 0.05149807953539654, -4.425119627202045, -9.791400044212532, 0.05651311203837395
35, 11.334984150344717, -16.41346449027466, -1.0, 0, 0.008377436467063066, -0.005785378804757793, 5.430077966225859, -3.7499607544023275, 0.010180965065956116
36, 19.136203494137312, 7.849711308806222, -9.0, 0, 0.021158692039806706, 0.05158113726925084, -4.138851575472259, -10.089785835998207, 0.055752165615558624
37, 19.33620897179679, 7.851351944836723, -7.5, 0, 0.020944251614096226, 0.05158123452030259, -4.108704471731276, -10.118864728895309, 0.05567122623324394
38, 18.30835255542785, 11.242807617895059, -9.0, 0, -0.08132284319415112, -0.1324302020109682, -5.37687446068337, -8.755972406374585, 0.15540644526481628
39, 20.13616984933196, 7.857913988306903, -12.5, 0, -0.06480025216968523, -0.1660528336031669, -4.076346037267493, -10.4457743229581, 0.17824874818325043
40, 18.298655620045444, -11.956488314494955, -10.0, 0, -0.007105423505880736, 0.010874405122034329, 5.352242318407396, -8.191271249840009, 0.012989985756576061
41, 13.943075216097231, -17.392036790549536, -3.5, 0, -0.11615624475884379, 0.09312165544474937, 5.555885809937291, -4.454115102958866, 0.14887550473213196
42, 20.527977849163392, 8.861094327083823, -1.0, 0, 0.02225462586673973, 0.05155598732737994, -4.289799324823038, -9.937926656323516, 0.056154146790504456
43, 18.677131221758053, 15.045707894274512, -9.0, 4, -0.8228199046515633, -1.021415239418532, -6.637242068278157, -8.239202962791628, 1.3116103410720825
44, 24.7983331191747, 0.2964147324332217, 22.0, 4, 0.10211247376329823, 8.542824842809496, -0.038844192484778516, -3.249741391311892, 8.543435096740723
45, 22.89668922588289, 12.680399962464639, 4.5, 2, 3.646309155932119, 6.584051592379092, -1.3834331664869655, -2.4980315582785773, 7.526307582855225
46, 25.322882386701362, 9.500405002861383, -14.5, 2, 2.575663486175847, 6.865309795583231, -1.3193962773846015, -3.516788678335186, 7.332565784454346
47, 27.003193067999266, -0.2854771868395717, -6.5, 4, -0.09029127840736144, 8.540622282930832, 0.034351121221327816, -3.2492612411899495, 8.541099548339844
48, 17.82795261129775, 21.038540251099842, 1.0, 0, 0.04569397715639472, 0.03872084515575363, -5.849931718105605, -4.957202553264703, 0.05989360064268112
49, 27.806435140246162, -0.6788762957806534, -6.5, 4, -0.20837581063790797, 8.534969477224642, 0.07928149350884103, -3.2473305089263658, 8.53751277923584
50, 22.449162199389196, 18.476529200833102, -8.5, 0, 0.038087396204995745, 0.046276555832780376, -5.803021479618083, -7.050727386429907, 0.05993470922112465
51, 20.809805199842582, 23.262923184927114, -0.5, 0, 0.04473547927986378, 0.0400180408083343, -5.890869125901102, -5.269666154733208, 0.06002255156636238
52, 31.642449133129826, -5.047263132431539, 7.5, 0, -0.005645197028932728, 0.035391033743953984, 1.8253401359303791, -11.443475580004494, 0.03583843633532524
53, 30.293330121605425, -11.258118246182127, 2.5, 0, -0.0089362275629322, 0.02404558965238242, 3.8252531683041497, -10.292986313716504, 0.025652417913079262
54, 32.042399055346046, -5.043982361022362, 11.0, 0, -0.005588225979141271, 0.03549976070867997, 1.8025805255511942, -11.451071870401945, 0.035936906933784485
55, 31.094931627788256, -11.451540593229813, -5.5, 0, -0.008920570552614462, 0.024222464144116867, 3.799062326149138, -10.315780861061908, 0.025812871754169464
56, 24.414642459180754, 22.692515217216002, 6.0, 0, 0.04094079398989885, 0.04404777688548293, -5.902783090654319, -6.350743286627334, 0.06013613939285278
57, 32.4834247881026, -10.04019642254095, -6.5, 0, -0.008463367157532778, 0.027381849811085452, 3.306735694127691, -10.698406255596641, 0.02865997701883316
58, 30.321220182779715, -14.657776598741142, -11.5, 0, -0.008880414912263601, 0.018370113233429308, 4.58613531628678, -9.486924416974416, 0.020403990522027016
59, 30.732715288297918, -16.054355545807322, -8.5, 0, -0.008627743850616503, 0.016516016141838, 4.801700068537014, -9.191853306418588, 0.018633753061294556
60, 33.28502623170185, -10.233611140964166, -2.0, 0, -0.008445625490336483, 0.027469566912085585, 3.292330900717705, -10.708372526993122, 0.02873857505619526
61, 31.466905873180146, 16.350578421014003, 8.0, 0, -0.17887907759943422, -0.34425516654924604, -5.03269360810038, -9.685485857253784, 0.38795533776283264
62, 31.261978634744874, 16.948875699288156, 7.5, 0, -0.2880286833943152, -0.5312651237890048, -5.260036256259429, -9.702067793680973, 0.6043204069137573
63, 31.34251420972521, -17.249309966976956, -8.5, 0, -0.008383176206205259, 0.015232482914890018, 4.941117890717697, -8.978159590049286, 0.01738695427775383
64, 31.860293405972914, 17.153781497245703, -1.0, 0, -0.286991975472269, -0.533039816624365, -5.239914762512651, -9.732269341471298, 0.6053889989852905
65, 32.4668722283748, 16.358781100514683, -9.5, 0, 0.025797104882939632, 0.05119888229753459, -4.7405422027798325, -9.408438015349986, 0.05733076110482216
66, 34.307960887294996, -13.025128899717844, -2.5, 0, -0.008968545028285478, 0.02362299017655231, 3.8869071555039776, -10.238045219380997, 0.02526817098259926
67, 36.806132336998, -0.6050521802745242, -11.5, 4, -0.15268912527203068, 9.288283447938271, 0.04107940648157705, -2.4989151689367444, 9.289538383483887
68, 40.00275568552969, -0.17884235333071852, 2.0, 4, -0.041542201547501344, 9.291996600328192, 0.011175892414720258, -2.4997797529933834, 9.292089462280273
69, 41.00600323543607, -0.570600826241299, -3.5, 4, -0.12926090276324778, 9.289283774509697, 0.03477589608407063, -2.499156050530402, 9.290183067321777
70, 41.06670511856045, -7.9698554456639865, -4.5, 0, -0.006515062658867821, 0.03357051565925595, 2.1940608258947045, -11.305455859707422, 0.03419686481356621
71, 39.49288614726397, 13.216525894978302, 17.0, 4, -2.849441365367501, -8.514541893987477, -6.4121747184211335, -19.160503155158835, 8.978682518005371
72, 40.49613369717035, 12.82476742206772, 6.0, 4, -2.724982560195078, -8.604542636011846, -6.131616952891861, -19.36150354484252, 9.025723457336426
73, 40.67967223075205, 14.826205690878233, -0.5, 4, 7.439892246016598, 20.413340021734257, 3.6298984101163265, 9.959599956535696, 21.72686004638672
74, 44.374742000452954, 3.256907989292024, 16.0, 4, 0.660751556257789, 9.002612272663802, -0.2008682629812906, -2.7367912680307214, 9.026827812194824
75, 45.77137714573568, 3.6683449639886723, -5.5, 4, 0.7208326867886049, 8.994111810602629, -0.2191261274977341, -2.734122532815951, 9.022951126098633
76, 43.69761783595868, 12.651031205430575, 8.0, 4, -2.5287555201126004, -8.734512667316631, -5.689396983981898, -19.65160713668759, 9.093201637268066
77, 46.65835037202459, -6.92402107335316, 4.5, 4, 0.2847074206858293, -1.9185352625510819, 1.9940548784375016, -13.437179089075888, 1.9395452737808228
78, 47.469795399759015, -8.317319249010161, -3.5, 4, 0.24856584836876894, -1.4186506026971635, 2.2491633865279743, -12.836747344021736, 1.440261960029602
79, 47.899275949213596, -11.913673592053394, 2.0, 0, -0.007620575013022854, 0.03063874653103957, 2.746616004047112, -11.042850627713367, 0.03157223388552666
80, 44.38965399411669, -22.942092771870218, 7.0, 0, -0.008668760705221925, 0.0167728067395147, 4.7723750442279025, -9.233860182240235, 0.018880531191825867
81, 48.130452620175504, -15.7116448323687, 2.0, 0, -0.008632984641308917, 0.02644595538420016, 3.4570113594560663, -10.590076546341074, 0.02781936340034008
82, 48.512417098455344, -13.508588664982465, 3.0, 0, -0.00808412511063481, 0.02903193360679041, 3.0294869141836713, -10.879577165316066, 0.030136460438370705
83, 46.953449087719875, -18.52120858615424, 9.5, 0, -0.009012264176314672, 0.02284715304615752, 3.997876010451159, -10.13508739683776, 0.02456040121614933
84, 48.04335465577172, 19.286463138718936, 9.0, 0, 0.020704461847217807, 0.051575646417295944, -4.075262665999938, -10.151643055019248, 0.05557627230882645
85, 52.2778246535603, -9.277845554253174, 8.0, 0, -0.006113303982809799, 0.03444659989201212, 2.018654595317638, -11.37450180141676, 0.03498486429452896
86, 49.8400007563734, 19.701181385476584, 4.0, 0, 0.10612222501233619, 0.26846774675055435, -3.9439044290528327, -9.977279833175983, 0.2886812388896942
87, 52.872858230076616, -8.672978603884367, 8.0, 0, -0.0057659853933258644, 0.035151029672951285, 1.8743535548309351, -11.426573764776862, 0.0356208011507988
88, 47.374494417284126, 27.680695417417862, 8.0, 0, 0.029436740141855572, 0.05037990052214766, -5.1420822402490085, -8.800485056838815, 0.058349430561065674
89, 54.45315397514651, -6.2601023590735565, 5.0, 0, -0.004329919922052137, 0.03766356885104552, 1.3319134195424251, -11.585575180058395, 0.03791164234280586
90, 51.22849391668775, 21.112525556165448, 15.0, 0, 0.021255935450786922, 0.05157647089815615, -4.153020876220753, -10.07709874062046, 0.05578482896089554
91, 54.65808121358178, -6.858399637347712, 0.5, 0, -0.0046595383217802305, 0.03713423502223197, 1.4499953672724064, -11.555751885922723, 0.03742542862892151
92, 52.64973786584946, 18.524272959338816, 2.0, 0, 0.018096313824848137, 0.0514333912757464, -3.6890414321012956, -10.48500336843037, 0.05452403426170349
93, 51.62680321025632, 21.315790718092494, 4.5, 0, 0.02129487327990269, 0.05157614121608638, -4.15846033713387, -10.07178276059179, 0.055799372494220734
94, 55.4564014624693, -6.651853203359666, 2.0, 0, -0.0044876232618516285, 0.03741324855092471, 1.387999493054746, -11.57173117976667, 0.03768142685294151
95, 54.04807461029899, 18.73573367279389, 4.0, 0, 0.01781946195358101, 0.05140485160616137, -3.6462352822537474, -10.518509711104768, 0.054405808448791504
96, 56.4678519678632, -8.043510742986165, 1.5, 0, -0.005166299495915, 0.0362689681755394, 1.6384885944096694, -11.502680155034959, 0.03663507476449013
97, 58.58247940632503, 2.373487071616141, 18.5, 4, 0.44687730092548583, 11.029839004261193, -0.030345623517136995, -0.7489915938553204, 11.038887977600098
98, 50.05834600857753, -31.29531165306574, 11.5, 4, 0.8868836292927804, -1.4186127326880897, 6.1489116027598305, -9.835477850464404, 1.673028588294983
99, 55.65127749749748, 18.34890423594746, 4.5, 0, 0.0169120064139412, 0.05129324072321644, -3.5034403262073748, -10.625753302898646, 0.05400937423110008
100, 58.83820397323036, -4.424189498123214, 19.5, 0, -0.0029783949069954706, 0.039610285030731614, 0.877981063273241, -11.67645032099525, 0.039722103625535965
101, 49.530075662664416, 33.098189769164286, 10.5, 4, -0.8960189550877992, -1.3408554047879209, -6.385975911136838, -9.556349524385071, 1.6126819849014282
102, 56.17940119465782, -21.645417796658762, 25.0, 0, -0.008986599672968545, 0.02332418774016052, 3.929526597986923, -10.198853786387206, 0.024995533749461174
103, 53.440209489857736, -29.06763981855299, 10.5, 0, -0.008441742899540815, 0.015519956619355062, 4.910015070582293, -9.026953533489134, 0.017667260020971298
104, 57.17116459436495, -20.637316050442163, 10.0, 0, -0.008881340594820045, 0.024603809125372824, 3.741370995723317, -10.36464899225585, 0.02615770697593689
105, 58.44302916303716, 19.371771205786747, 22.0, 0, 0.017006094469470823, 0.051305978398699735, -3.5184364762192195, -10.614831416476166, 0.054051000624895096
106, 59.738301915782586, -16.616392516485625, 14.5, 0, -0.13687304632033867, 0.49207813050306015, 2.8978541478656625, -10.418199126034805, 0.5107593536376953
107, 55.3561787818022, 29.946091748748543, 13.5, 0, -0.07755913279138917, -0.14337020192763877, -5.043753819296321, -9.323518424204146, 0.16300439834594727
108, 61.28721872311096, 13.99528212226744, 14.0, 0, 0.011417273025772876, 0.0499977708944284, -2.5548177040994893, -11.18788960886297, 0.051284804940223694
109, 63.22823682777631, -3.188221679450175, 18.5, 0, -0.002055904072028525, 0.040772318436723916, 0.5907189640633567, -11.715031862181496, 0.04082411900162697
110, 58.80688613117515, 23.774601767846388, 19.5, 0, 0.020851447611356294, 0.05157641407939634, -4.096180624383927, -10.131973183107153, 0.055631909519433975
111, 60.85603657448957, 17.79161272655224, 11.0, 0, 0.014893558187578797, 0.05094326948983809, -3.172060012094677, -10.850000114065976, 0.053075745701789856
112, 59.99537381383003, 25.18430530250475, 6.5, 0, 0.021647864203358257, 0.05157067822801277, -4.207484486554254, -10.023290360985548, 0.0559299997985363
113, 62.44781640717513, 18.804636380860345, 13.0, 0, 0.015368959598590864, 0.05103836883328152, -3.2518539382484537, -10.798995184260937, 0.053302157670259476
114, 63.149635053782, -17.988363925701584, 6.5, 0, -0.00817091339990297, 0.02868466534205973, 3.088562740353486, -10.842654212446643, 0.02982572466135025
115, 60.970731302562115, 28.192205182153184, -0.5, 0, -0.07179828316926669, -0.15527674415018172, -4.588243012109573, -9.922903513034989, 0.17107267677783966
116, 63.82640495025158, 21.415863508131167, 11.0, 0, 0.017224402148890303, 0.05133445430130085, -3.553065375873972, -10.58931802629142, 0.05414707958698273
117, 65.26411590607464, 16.82780564990005, 9.5, 0, 0.013018076044167382, 0.05048865202609943, -2.846607890549756, -11.040141012627474, 0.052139949053525925
118, 63.98375502182579, 26.616983868259123, 20.5, 0, 0.02145452120211653, 0.05157386860589382, -4.180745665497636, -10.049966885570214, 0.055858395993709564
119, 66.86403766114498, 16.840929736840412, 18.0, 0, 0.012693359924916367, 0.050396819494439, -2.788489496000992, -11.071221695703008, 0.051970768719911575
120, 14.800310133292285, 0.014411175533016483, -18.0, 0, 0.0002853429162642595, 0.293047825652646, -0.011197377561258253, -11.499732288078057, 0.2930479645729065
121, 24.79997368523877, 0.09643797053982661, 23.0, 4, 0.03322071458672688, 8.543033858384797, -0.012637855442508304, -3.249948963646254, 8.543098449707031
122, 35.383247759188635, 2.1831848070699764, -18.5, 0, 0.048924302274344286, 0.7929244941667798, -0.6764500416282113, -10.963340960478428, 0.7944324016571045
123, 39.60280576331348, -0.18212312473989595, -2.0, 4, -0.04273138717656277, 9.291971180305845, 0.011495819263462343, -2.499774249048593, 9.292069435119629
124, 41.64539387978804, -5.365197489835991, -11.0, 2, 1.1029151787936164, -8.560977880846114, 2.5951301917590355, -20.14375411340891, 8.631730079650879
125, 44.77633255131683, 3.060204370183335, 9.5, 4, 0.6156758740312944, 9.008453143865133, -0.18716962856911573, -2.738630665969244, 9.029467582702637
126, 46.65835037202459, -6.92402107335316, 1.0, 4, 0.24845187871415317, -1.6742229240528266, 1.957799406461138, -13.19286722224948, 1.692557454109192
127, 47.57956836705576, 2.68321112089544, 3.5, 0, 0.002550584335292512, 0.04522778726278264, -0.6608095572314203, -11.717689026051636, 0.045299649238586426
128, 55.65640694012878, -6.650212567329165, 11.5, 0, -0.004473160032087758, 0.03743639959379257, 1.3828259903186233, -11.573032480594758, 0.03770269453525543
129, 58.785705045593495, 1.9751660545835559, 6.0, 4, 0.37075563645524373, 11.03458184595246, -0.025177168388560205, -0.749333247874795, 11.04080867767334
130, 63.028231350116826, -3.1898623154806764, 21.5, 0, -0.0020630562873972793, 0.04076376222865113, 0.5928864008331604, -11.714794414385093, 0.04081593453884125

==> resources/figures/qualitative_mfg_fl_170_with_sensor_calib_applied.csv <==
idx, x, y, rcs, label, vd_u, vd_v, vd_uncomp_u, vd_uncomp_v, v_comp_abs
0, 2.889252961174151, -2.6022462439945766, -14.5, 0, -0.16492722249342195, 0.18311736142075127, 5.371832077006263, -5.964301714812266, 0.2464405745267868
1, 3.2854231354328967, -2.547383913059372, -18.5, 0, -0.06036701880009084, 0.07785681583610934, 5.453963121893239, -7.034109200660658, 0.09851832687854767
2, 4.105398960169769, -2.6319022180035434, -15.5, 0, -0.03668247436509055, 0.057219523994752816, 5.307990965015262, -8.279722718914035, 0.0679682120680809
3, 5.860347926869279, -2.190803874429857, -19.5, 1, -11.360052264420638, 30.387867902712003, -7.293805721517232, 19.51075572668718, 32.44184494018555
4, 6.086128937299854, -2.357607304960397, -19.5, 1, -11.73564957102839, 30.295408527946638, -7.558672697423768, 19.512603534345555, 32.48903274536133
5, 5.745381889716172, -2.8009420520585517, -22.0, 1, -14.86344898332349, 30.488381773105626, -10.04673491231287, 20.60818386926589, 33.91848373413086
6, 5.9988296564387875, -3.1619916735703373, -23.0, 1, -15.852309264895231, 30.07449505201156, -10.81553972793026, 20.518896685468043, 33.99663162231445
7, 6.48226888801769, -2.3027491594334117, -13.5, 1, -10.74394244966572, 30.24433798653812, -6.806102646251992, 19.15926763091711, 32.095985412597656
8, 6.878408838735525, -2.2478910139064263, -18.5, 1, -9.875030239985511, 30.216987774445744, -6.167413918580917, 18.87190889027389, 31.789661407470703
9, 7.246883089693069, -1.9987940869730787, -16.0, 1, -8.440837117734493, 30.603332364264478, -5.196521982953146, 18.840653736629083, 31.746049880981445
10, 6.593054694285996, -3.079702362575749, -19.5, 0, 0.014741684460564803, -0.03155913153020452, 4.747653196415492, -10.163818937129246, 0.03483239933848381
11, 7.896469750601769, -2.3049781533829954, -17.0, 1, -8.738878937047465, 29.937938057801695, -5.330933721272054, 18.26288757258043, 31.187307357788086
12, 7.274579012994271, -2.1930286829712218, -12.0, 0, 0.017554325291591493, -0.05823012135913854, 3.505290543686008, -11.627532836915536, 0.060818593949079514
13, 7.9518626537359225, -2.693454754954164, -26.5, 0, 0.006754928145187466, -0.019942514626461568, 3.8375656723841, -11.329611197426411, 0.021055473014712334
14, 8.264944001559313, -2.0558812264496487, -16.0, 0, 0.036011406057883194, -0.14477113300937466, 3.0226968421351676, -12.151684548956206, 0.1491827815771103
15, 5.184750873183676, 8.213513200581335, -17.5, 0, 0.12008978772045216, 0.07580624959609095, -6.49961484453439, -4.102858657142248, 0.14201459288597107
16, 9.255308990124355, -1.9187337699280755, -8.0, 0, -0.0015777237312516546, 0.007610394345815551, 2.551813751514958, -12.309068160302756, 0.0077722142450511456
17, 10.245673978689398, -1.7815863134065024, -7.5, 0, 0.00811149350595637, -0.04664815693570196, 2.188651977162127, -12.586656308523514, 0.04734814539551735
18, 8.141557055554783, -5.440210536436847, -9.0, 0, -0.0034712331938464226, 0.005194880402431347, 5.657013819386861, -8.466014406267023, 0.006247899029403925
19, 8.680389190267837, -4.96944462387109, -4.0, 0, 0.059941955506977146, -0.10470375303648366, 5.395844173148208, -9.425203614902058, 0.12064789235591888
20, 7.561620801031596, 8.542666259151467, -13.5, 0, 0.07057716960215588, 0.062472040643035284, -7.0085660273489525, -6.203697657160875, 0.09425440430641174
21, 9.587665352397526, -4.249585969780205, 3.0, 0, -0.03858172793278027, 0.0870458201733656, 4.612772926340039, -10.4070663539571, 0.09521304816007614
22, 10.978350522565204, -2.6704889869606134, -18.5, 4, -0.7045796535387637, 2.8965191189272566, 2.245054101165392, -9.22939243901093, 2.9809823036193848
23, 11.659874841273478, -1.783815307356086, -15.5, 0, 0.013191096922756286, -0.08622335423638287, 1.9526610091098653, -12.763531560563566, 0.08722655475139618
24, 9.910794805578314, 9.066053913719742, -11.0, 0, 0.04372501894268444, 0.04779915217084451, -6.946884193482739, -7.594168800996516, 0.06478144973516464
25, 10.334630679597351, 8.926677463248586, -11.5, 0, 0.0726698744901918, 0.08413167356844505, -6.850431488157518, -7.930910433077101, 0.11117126047611237
26, 10.620016104119541, 9.758485587751244, -16.5, 0, 0.038410126591791854, 0.04180117491571767, -6.9413297697658844, -7.554146929462803, 0.056768618524074554
27, 11.52311097883268, 9.09126027064598, -11.5, 0, 0.1117750381762258, 0.14167410581419762, -6.655052867624656, -8.435234552820539, 0.18045833706855774
28, 12.287694956967147, 9.395211157698093, -15.5, 0, -0.011213426360541848, -0.01466568023091794, -6.708929521985712, -8.774393472402775, 0.01846139505505562
29, 13.674169672709114, 9.587212574338432, -18.0, 0, 0.02329569919445865, 0.03322648172859589, -6.4699744936679435, -9.228076285835428, 0.0405794121325016
30, 11.630491274384479, -11.493464304811306, 3.0, 4, 1.5023634488330642, -1.520274872676345, 7.594293247128373, -7.6848336588011525, 2.1373655796051025
31, 14.494205944527808, 9.5027026402107, -11.0, 0, 0.04724141657914478, 0.07205600837302141, -6.26786835113735, -9.560203886644858, 0.08616159111261368
32, 15.599506746705046, 10.249984088952749, -13.0, 0, 0.04452431081544468, 0.06776179171892602, -6.267959701064416, -9.53924209016208, 0.08108066767454147
33, 16.9037882503436, -7.3959665467486415, -15.0, 0, 0.0629227987580584, -0.14381266594462747, 4.7386343869141125, -10.830345400548932, 0.1569756716489792
34, 16.930649006394685, 10.830470477980695, 10.5, 0, 0.05192719432501781, 0.08117478393862378, -6.178911624240064, -9.659135691679145, 0.09636274725198746
35, 18.405259226779584, -6.593822767071388, 8.0, 0, 0.019704874070659066, -0.05500198111369728, 4.092275152365461, -11.422719061047488, 0.058425165712833405
36, 18.685597973094193, 11.271568821554382, 13.0, 0, 0.06858882462598019, 0.11370406575146022, -5.984372304768055, -9.920675353938394, 0.1327894628047943
37, 23.02893826175734, -2.1901377184321396, -0.5, 0, -0.0030917564641068204, 0.032509311233302356, 1.233223622306412, -12.967143765445849, 0.032655999064445496
38, 22.83085317462797, -2.217568883899742, 0.5, 0, -0.0034557882114484304, 0.03557886919816484, 1.2584741384987688, -12.956548267219828, 0.03574630618095398
39, 20.440546939793705, 11.71266716512807, 4.5, 0, 0.0813916934739169, 0.1420420052501943, -5.807958537021183, -10.135850991635259, 0.16370870172977448
40, 22.18375910101627, -10.428177030172156, 5.5, 0, 0.05313547111906724, -0.11303456851699951, 4.964109723464005, -10.560102109670456, 0.12490072846412659
41, 25.465381323624214, -0.8623698806621433, -3.0, 0, 0.0018566455122051536, -0.054825878096295806, 0.4476869918598787, -13.219988565213496, 0.05485730618238449
42, 22.789750111349584, 12.236066414679447, 12.5, 0, -0.016087840455818795, -0.029963703317229477, -5.690457278398283, -10.598512217817568, 0.03400944173336029
43, 26.146876475323328, 0.024292203959282, -5.5, 0, -9.629316856616678e-05, -0.10364500430414907, -0.012371747837960719, -13.316311811197574, 0.10364504903554916
44, 27.169147841615285, 1.3543006306619638, -9.5, 0, 0.003795941411276682, 0.07615184624899435, -0.6553484044564718, -13.14719736912594, 0.07624639570713043
45, 24.29122108778557, 13.038210194356699, 8.5, 0, -0.016940840415573147, -0.031562131137116894, -5.686473285202941, -10.59435135049733, 0.03582122549414635
46, 28.804950540276888, -0.2018305841640763, -7.0, 0, 0.0006722250157601774, -0.09593892031332309, 0.09321228881464073, -13.303114491652094, 0.09594127535820007
47, 28.308909112430015, -5.222348201855655, -7.0, 0, 0.01630581571340694, -0.08838932931949083, 2.344035677265291, -12.706370846819027, 0.08988077193498611
48, 26.018533521733954, 13.673558914319852, 32.0, 0, -0.011785829838936163, -0.02242649559396484, -5.608402719055384, -10.671867877521395, 0.025334827601909637
49, 29.661044253698137, 2.29360023767723, 5.5, 0, 0.0028297389981625813, 0.0365944388530044, -1.0179093513346928, -13.163695146268264, 0.0367036834359169
50, 26.506154040729406, 15.919885399652925, -3.0, 0, 0.18285635872261022, 0.3044506094079074, -5.831788360347821, -9.70976088908794, 0.35514310002326965
51, 30.325756978244474, -2.3681041620270316, 1.5, 0, -4.0750693336090215e-06, 5.2185019671914755e-05, 1.0204259874763364, -13.067495512530282, 5.234388663666323e-05
52, 29.40673109618449, 21.07531729450827, 11.5, 0, -0.26000989716592315, -0.36279601495239466, -6.73078509698937, -9.391573310497606, 0.44634750485420227
53, 35.288434970136294, -7.4249763305594305, 10.0, 4, -0.27557222827059485, 1.3097028494055487, 2.3518129101875633, -11.177382020937413, 1.338380217552185
54, 35.79710881779206, 1.75682057609502, 13.0, 0, 0.00340236543843138, 0.06932685528316322, -0.6456280791337833, -13.15536652920217, 0.0694102942943573
55, 36.87471264013634, 2.6983440304100936, 9.0, 0, 0.0026576569300804796, 0.036318695647526655, -0.9635836414594103, -13.16802805094938, 0.03641580417752266
56, 37.164308519084244, 4.917247721092005, 1.5, 0, -0.005583052219564741, -0.042196425100987874, -1.7374714096456532, -13.131720664424721, 0.04256417229771614
57, 35.94145842183416, 12.076607751178939, 17.5, 4, 3.2774944811083637, 9.754223540881963, -0.7843870839212157, -2.3344316834854526, 10.290133476257324
58, 36.78575593922839, -8.009919746244991, 2.0, 0, -0.0880609615450593, 0.4044221592468434, 2.6220360511015217, -12.04176587223557, 0.4138985574245453
59, 38.384605581955505, 6.274671532870968, 7.0, 0, -0.013612969987520897, -0.08327583062039665, -2.1375210505673494, -13.076047410503088, 0.08438114076852798
60, 39.219706413798264, 1.834640304207337, 17.5, 0, 0.0032862316031779036, 0.0702508488387691, -0.6154091911445045, -13.1558037538419, 0.07032766938209534
61, 37.811403649227685, 13.127848457789538, 10.5, 4, 3.3633835473041818, 9.687364486511084, -0.806108693882593, -2.3217895382895564, 10.254627227783203
62, 33.81975412783756, 21.290292849958604, 7.0, 0, -0.4413151607504023, -0.701031701848795, -6.577432117731405, -10.448289207757446, 0.8283746242523193
63, 40.847087147076685, -2.4956746334023263, -7.0, 0, 0.0018848045747879517, -0.03084888378122204, 0.8036353487372309, -13.153222253010393, 0.03090640902519226
64, 35.51509973697721, 20.732772228924205, 1.5, 0, 0.06845790712064904, 0.11726793563007902, -5.845877884119071, -10.013949596910757, 0.13578753173351288
65, 34.72703028996725, 22.01015150404949, -4.0, 0, 0.04334295125145219, 0.06838535303534046, -6.110230046834288, -9.64055807957719, 0.08096399158239365
66, 41.65620992274695, 3.1624165127937696, -8.5, 1, 0.6436987113162048, 8.47897439730392, -0.3584452722244954, -4.721538559261085, 8.503373146057129
67, 38.30744507707457, 18.148366075481114, -6.5, 0, 0.11282553213439032, 0.23815134968921942, -5.119714724131813, -10.806658284788329, 0.26352545619010925
68, 42.539939112387586, 5.463604367820496, -2.5, 0, -0.005147904544879804, -0.0400818820603822, -1.6873382760692914, -13.137713255512018, 0.04041111469268799
69, 41.557996089205716, 8.100640634082543, 12.0, 0, 0.0234782128831146, 0.12044818715606703, -2.4851827875751185, -12.749512196908517, 0.12271508574485779
70, 41.16266108219708, -10.37489331758014, 3.0, 0, 0.0016505236770026001, -0.006548495935806518, 3.0859626612358566, -12.24363771736541, 0.00675329752266407
71, 41.92646928363151, 8.349744970590773, 15.5, 0, 0.022856424599882928, 0.11476867704293835, -2.536592753585676, -12.736961253652211, 0.11702249944210052
72, 41.96336189248418, -7.490985894167664, 3.0, 0, 0.019133920567305205, -0.10718530838684602, 2.2813943847797438, -12.78002382337031, 0.10887973755598068
73, 41.60580219420681, -13.482691310999725, -3.5, 0, 0.041152698846704264, -0.12699178587415003, 3.840426057251844, -11.851046886250337, 0.13349328935146332
74, 37.421161796523364, 24.363969471895167, 5.0, 4, -0.8332520826643042, -1.2798103789548678, -7.055896611154766, -10.837308305206346, 1.527161955833435
75, 44.34613097487736, 4.1291389144602, -1.0, 0, 0.0005311826024055325, 0.005704795538691971, -1.226150033500234, -13.168607573368613, 0.0057294717989861965
76, 43.40107950401641, -9.074548274461307, 2.5, 0, 0.013700386694405155, -0.06552519796859471, 2.628617116575928, -12.57195587169904, 0.06694215536117554
77, 44.0456809903311, 7.652852084493438, 16.5, 0, -0.017243283177861442, -0.09924301968633965, -2.2677184551577243, -13.051761950835497, 0.10072987526655197
78, 40.12620679922791, 20.97518635941702, 7.5, 0, -0.014914565098487773, -0.028532043206080052, -5.575325067384169, -10.665776350842128, 0.03219505771994591
79, 44.56099743262775, 9.704943973828371, 4.5, 0, 0.01949420432164773, 0.08950913998789332, -2.7607955424675974, -12.676405284942492, 0.09160736948251724
80, 46.05825795463803, 9.119992187326373, 13.5, 0, 0.02266092113253756, 0.11444336021060805, -2.5225645737232214, -12.739586554167495, 0.11666533350944519
81, 41.55300985807995, 25.134232469022088, -7.5, 0, 0.056512915519923025, 0.09342961789672534, -5.956692963536885, -9.847864729526552, 0.10919158905744553
82, 47.886216362342836, -3.699683797498018, 1.5, 0, 0.0009264559964025545, -0.011991422705887721, 1.0118388187946434, -13.096560477245397, 0.01202715840190649
83, 48.83132828028561, 9.50401176223993, -5.0, 0, 0.022926478310199, 0.11779556009433234, -2.481356638311485, -12.749136219218745, 0.12000590562820435
84, 49.447351143420505, -1.8989126823962446, -3.0, 0, 0.0025308140261685193, -0.06590195062193771, 0.5084323456265513, -13.239488555705451, 0.06595052778720856
85, 50.26732802468913, -1.9834383969152993, -11.5, 0, 0.002554880047058715, -0.06474967591076536, 0.5222926797171737, -13.236739541328054, 0.06480006128549576
86, 52.1607576644264, -2.5135204429072093, -9.0, 0, 0.0025729982430846357, -0.053395045266988954, 0.6365358998798919, -13.209438941320096, 0.053457003086805344
87, 53.86031372799176, -1.6839454977623536, -7.5, 0, 0.0024148541710053667, -0.07723813118092607, 0.41469937519891775, -13.263991311296, 0.07727587223052979
88, 54.41174805897278, 2.9480955183580564, -6.0, 4, 0.23176834262652576, 4.277649956899586, -0.4846054792187571, -8.94415770420308, 4.283924102783203
89, 52.68948124670023, -14.72082925615332, -4.5, 0, -0.006846661462497756, 0.024505891241146497, 3.36387362267527, -12.040133954011553, 0.025444360449910164
90, 48.77088975547563, 26.92606441835932, -1.5, 0, 0.08029599917797434, 0.14543927634090414, -5.649713298432567, -10.233264696493244, 0.16613256931304932
91, 53.75290320889904, 18.900774892286712, 10.5, 4, 4.612855848118848, 13.118742238537795, 0.4069514504661452, 1.157350534689176, 13.906107902526855
92, 53.703331704140766, -16.165011961809142, 9.0, 0, -0.01555496520636473, 0.05167663705398725, 3.569712480575676, -11.859283116256446, 0.0539669506251812
93, 56.0576290865327, 14.070034843935666, 1.0, 1, 3.402451345122672, 13.555997380636843, 0.24224988427834365, 0.9651684810847474, 13.976470947265625
94, 55.1713458059815, 20.28563824034972, 1.5, 4, 4.777636243210803, 12.993853986071544, 0.4220941486314137, 1.1479797658278466, 13.844350814819336
95, 55.93592978411597, 20.58958912740183, -0.5, 4, 4.781546163653779, 12.990071283826406, 0.42246072929404027, 1.1477030233152492, 13.842150688171387
96, 58.80964608351997, 7.518583997527847, 1.5, 0, -0.005748847074367394, -0.044966932861691886, -1.6798796671197098, -13.139858345493675, 0.045332927256822586
97, 59.68501481139099, 7.045589091012503, -6.0, 0, -0.0038175488690177363, -0.032339447822919906, -1.5525485897043902, -13.152042274238598, 0.03256399184465408
98, 60.81807198395125, 7.598644314572847, 1.5, 0, -0.005204290367981768, -0.04165412843686867, -1.6421976713138733, -13.143830932354765, 0.041977982968091965
99, 61.95112915651152, 8.151699538133194, 10.5, 0, -0.0066574131468132534, -0.05059488021818534, -1.728302825111228, -13.134722524936121, 0.051031000912189484
100, 63.480297112780455, 8.759601312237422, 10.5, 0, -0.008178747942931941, -0.05927088812849721, -1.81108758059143, -13.124841372928294, 0.05983251705765724
101, 64.47487255577121, 10.283844334938248, 17.0, 0, -0.013912720178758152, -0.08722621922445939, -2.0868947868764613, -13.083849875482496, 0.08832880109548569
102, 65.77831889215965, 11.058565319964337, 12.0, 0, -0.01655659489814922, -0.09848157943351325, -2.1963264116455807, -13.064141225958016, 0.09986361861228943
103, 52.9766299579161, 42.76011248667723, 0.0, 0, 0.2075371444783617, 0.25712323626319583, -6.459979909099037, -8.003439310093961, 0.3304300606250763
104, 54.41434756944833, 41.17655010638358, 3.0, 0, 0.10068893975495113, 0.133059300744473, -6.453034389939376, -8.52761232460141, 0.1668623387813568
105, 67.76319887663362, 12.719947428370297, 7.0, 0, 0.02289270366049427, 0.12195670144909279, -2.3965195344951704, -12.767020519717677, 0.12408671528100967
106, 68.15936905089237, 12.774809759305501, 10.5, 0, 0.02291410272645796, 0.12225706790389138, -2.3930116417747818, -12.767795897390835, 0.12438587844371796
107, 20.792237707066725, 6.413405017310613, -24.0, 0, -0.0007005654080614107, -0.0022712307197884207, -3.797029045210961, -12.309955519037084, 0.0023768215905874968
108, 27.791100082836355, 1.2423521214917446, -9.0, 4, 0.05910866159073941, 1.32224568350098, -0.5321136134596854, -11.903245811937131, 1.323566198348999
109, 29.601440896138268, 1.294981273069146, -6.0, 4, 0.057821023205337024, 1.3217068358915431, -0.52078781750386, -11.904473153293399, 1.322970986366272
110, 30.255239068004432, 2.3758853632635977, 6.0, 0, 0.002701692657837027, 0.03440416718542774, -1.0337673588653649, -13.16430458589473, 0.03451008349657059
111, 34.54905538453777, 0.593622989497761, 14.5, 0, 0.0019415257779252237, 0.11299744588530519, -0.22532736327033656, -13.11412746980225, 0.11301412433385849
112, 34.67241210700139, 3.97794811407674, 2.0, 0, -0.001997684645210642, -0.017412128889631874, -1.5088575094862844, -13.151435835606522, 0.017526350915431976
113, 36.335910728964194, 2.2275823032525564, 13.0, 0, 0.0032225177234941607, 0.05256511337534767, -0.8070093081679541, -13.163786647172577, 0.05266379937529564
114, 39.426212409779055, 4.636262602033442, 2.5, 0, -0.002849044214189632, -0.024227924946319132, -1.5463411369692712, -13.14989666404793, 0.024394864216446877
115, 39.91383292877451, 6.882589087366517, 3.5, 0, -0.016480479925979712, -0.0955743709237289, -2.2512126956724483, -13.055338083039215, 0.0969848781824112
116, 41.82238757561766, 1.996994117655146, 8.0, 0, 0.0032251335136855336, 0.06754290490892793, -0.6282943175391213, -13.158160170513314, 0.06761986017227173
117, 45.915626217724636, 8.70409279110404, 10.0, 0, 0.023789904378097537, 0.1254959458033977, -2.4196421792299683, -12.764039693569476, 0.12773093581199646
118, 46.2563430417674, 9.147423352793975, 12.0, 0, 0.022681698932635025, 0.11469595383683621, -2.519460948789422, -12.740314450620039, 0.11691715568304062
119, 50.23043541583646, 13.857292467843141, -15.5, 0, 0.004025225689615756, 0.01459078961533099, -3.431737613040086, -12.439491692617572, 0.015135837718844414
120, 51.710912454162205, 7.723981606590339, -15.0, 0, -0.01059198221273942, -0.07091175158310566, -1.9574136853298272, -13.104594608602639, 0.07169844210147858
121, 52.622399070717606, 9.830935826860477, -14.5, 0, 0.023674859795551572, 0.12672526217706576, -2.385850743591631, -12.770827941874732, 0.12891776859760284
122, 53.58506813598145, 10.162317879380193, -14.0, 0, 0.02327828542032213, 0.122744488525374, -2.420450200406896, -12.762835255500194, 0.12493233382701874
123, 56.869184002418145, 11.21132540663299, -0.5, 1, 2.727019908081094, 13.832744239068173, 0.19320886825800435, 0.9800474325152286, 14.098987579345703
124, 60.02579208251558, 7.488928023518876, 9.0, 0, -0.005144091154905869, -0.04123128772878756, -1.6398714042342644, -13.144014689885703, 0.04155094176530838
125, 61.64225931964559, 8.901214166233045, 10.5, 0, -0.009700587993794715, -0.06717804442172985, -1.893652079526071, -13.113828110118535, 0.06787481904029846
126, 67.50557087902621, 11.69390566911105, 18.5, 0, -0.018240173248715817, -0.10529530021260258, -2.2609003472185965, -13.051530682578361, 0.10686348378658295

==> resources/figures/qualitative_mfg_fl_1800_with_sensor_calib_applied.csv <==
idx, x, y, rcs, label, vd_u, vd_v, vd_uncomp_u, vd_uncomp_v, v_comp_abs
0, 1.5472565958861604, 2.559884227692627, -7.0, 4, 5.4321794197143864, 3.2833420145590084, 0.9332915383234248, 0.5641042172665985, 6.347354412078857
1, 2.0583625837571025, 3.224880550848307, -16.0, 4, 5.303590926188845, 3.3851527056247552, 0.9128788526405979, 0.5826683017094195, 6.291846752166748
2, 2.580412291317382, -1.8527200209116215, -19.5, 0, -0.033718324146012404, 0.04696185990702613, 3.4368557269286404, -4.7867484893305665, 0.05781298875808716
3, 2.778467154905844, -1.8252930408522383, -22.0, 0, -0.07656278717827483, 0.11654413001189089, 3.325597323782139, -5.0622353385280086, 0.13944315910339355
4, 3.17463732916459, -1.7704307099170338, -18.5, 0, -0.006494935021113674, 0.011646354219359493, 3.2139468437318883, -5.763069724733878, 0.013334982097148895
5, 3.2787190371784316, 4.582320143018592, -15.5, 0, 0.004609815851619242, 0.0032983926305581984, -4.336884461742363, -3.103106112832835, 0.005668315105140209
6, 3.7025559677292184, 4.442936282972552, -16.5, 0, -0.05187650289745406, -0.04323169254621455, -4.53045120570373, -3.7754872183225516, 0.06752888858318329
7, 4.6996239980169765, -2.5496129070089557, 7.5, 0, 0.03656050128176355, -0.06739086107187757, 3.3196763517261214, -6.119058546233946, 0.07666940987110138
8, 4.609831073327156, 5.162802346638319, -18.0, 0, -0.026617963457812793, -0.02376699838923898, -4.475549012754447, -3.9961872494747026, 0.03568453714251518
9, 5.971132676605836, -2.967749667997311, -16.0, 0, -0.09755118413591016, 0.19627365121688345, 3.077241456212448, -6.1914309050856655, 0.21917933225631714
10, 6.863314055170547, 2.107626095221253, -20.0, 4, 0.5093846416362505, 1.6587699205076898, -1.9032657550689727, -6.197831122468796, 1.7352205514907837
11, 4.8951862743084344, 5.994606285732759, 1.5, 0, -0.08768633874292982, -0.07160452937173689, -4.449689412366516, -3.6336095313204666, 0.11320822685956955
12, 7.881376023568541, 2.0505315461698, -20.5, 4, 0.6362977635491157, 2.44565949100059, -1.4467862447261892, -5.560834429352167, 2.52707839012146
13, 8.011466011295788, -1.6948357903460818, -21.0, 0, 0.02736429659713857, -0.12935066238259385, 1.691939159235176, -7.9977736749500075, 0.13221345841884613
14, 6.105434175290544, -5.326028847908825, 2.0, 0, -0.0418436582723023, 0.047967014173271094, 3.857476056282764, -4.421974949242135, 0.06365317106246948
15, 6.105434175290544, -5.326028847908825, -4.5, 0, 0.057065988843103085, -0.065416964210817, 3.9563856103402535, -4.535358820950313, 0.08680959790945053
16, 8.435302941846574, -1.8342196503921224, -19.5, 0, 0.027631540419254377, -0.12707333831935594, 1.7356756857644127, -7.982113927898523, 0.13004282116889954
17, 7.095799163855586, -5.188881391387252, -13.5, 0, 0.05585916472921312, -0.07638744933293866, 3.8465903441382614, -5.26021515792135, 0.09463238716125488
18, 8.25652309270789, -4.830072358808152, 0.0, 0, 0.04918325263407381, -0.08407382560370583, 3.5559857995562565, -6.078600213480515, 0.09740328788757324
19, 8.878444053856299, -4.942017643811707, -7.0, 0, 0.06665577860272617, -0.11974858121592817, 3.4988119431380276, -6.285693077403909, 0.13705004751682281
20, 8.537697006272618, -5.385352390909861, -10.0, 0, -0.26252688616388364, 0.4161983928574039, 3.366678436285014, -5.3373815342280455, 0.4920787215232849
21, 11.632178917972276, -1.5895807113579434, -24.0, 0, 0.0032430178797470273, -0.023731644415321506, 1.1188196145388503, -8.187259596359121, 0.02395220473408699
22, 10.997655760555894, -5.638910529909041, -4.0, 0, 0.005289739524932691, -0.010316662066130458, 3.311661568282133, -6.458785563319985, 0.011593742296099663
23, 12.848324916967895, -1.6192366853669102, -22.0, 0, 0.0054216423475062425, -0.04301966667002015, 1.0387727201921622, -8.242457414980834, 0.04335995763540268
24, 12.780330874097517, -5.392042596925278, -5.5, 0, 0.04976102627756437, -0.11794461357270818, 2.9878803204938276, -7.081935726897008, 0.12801207602024078
25, 13.204166748116554, -5.531419047396436, -15.0, 0, -0.10929126444974822, 0.26089147604649954, 2.816574297185889, -6.723503744668693, 0.2828585207462311
26, 15.014508617950218, -5.478797305393917, -2.5, 0, -0.002176133220112582, 0.00596363931095256, 2.6537970440964593, -7.272665216077431, 0.0063482713885605335
27, 16.202958693644636, -5.314218683404742, -9.5, 0, 0.012777356557546733, -0.03895793395977778, 2.4617034775698485, -7.505690326147939, 0.040999773889780045
28, 17.67258268290378, -5.704920093517276, -7.5, 0, 0.01574814313402404, -0.04878426990668955, 2.4366971437602785, -7.548349677190549, 0.05126313492655754
29, 18.040996486779502, -5.455831537400367, -1.5, 0, -0.042171977000946805, 0.13945160947494178, 2.254720887075211, -7.455767525727985, 0.14568880200386047
30, 19.879033223382617, -5.597436981821108, 10.0, 0, 0.028880002004636234, -0.10256596388776788, 2.195627125761653, -7.797666096273868, 0.10655435919761658
31, 21.46365347333578, -5.377996028896728, 4.5, 0, -0.019475758513448058, 0.07772801051115194, 1.9422085707185108, -7.751380162955747, 0.08013082295656204
32, 16.749346346418083, 16.351405796838776, -13.0, 0, 0.1374720952424902, 0.14081772324611982, -4.113768351944354, -4.213884223273973, 0.19679483771324158
33, 24.903093943576582, 0.24819855435771354, 28.0, 4, 0.07633776243224306, 7.659377687400698, -0.007382362670843022, -0.7407120947714867, 7.6597580909729
34, 25.1355186051798, -7.048317303067228, -9.0, 1, -1.8587685733398354, 6.628690231862183, 0.3048790650343289, -1.0872514788977146, 6.88437032699585
35, 26.102398124869353, -5.329839684368261, 0.5, 0, -0.0038458189401124735, 0.018834543445161313, 1.6320000324896446, -7.992569591311008, 0.019223172217607498
36, 21.079280551635797, 17.149092549858416, 16.0, 0, -0.05993109999897542, -0.07366596611299836, -4.211430459703544, -5.176596016710426, 0.09496531635522842
37, 26.696653386257474, -5.247546187965455, 9.0, 0, -0.0018232131525324838, 0.009275514276377805, 1.578135832098143, -8.02869451679698, 0.00945300329476595
38, 27.842281475013046, -0.533212636683792, 0.5, 4, -0.14659121244592993, 7.654420615510291, 0.014118274545056994, -0.737201159128, 7.655824184417725
39, 22.267730627330216, 17.31367117184759, 1.0, 0, -0.04106322947922447, -0.05281288547390375, -4.147960265811808, -5.334839788464678, 0.06689835339784622
40, 27.742410221424915, -5.498867923440167, 2.0, 0, -0.0020039987898985228, 0.010110400410894478, 1.590463698457727, -8.024069131905023, 0.010307095013558865
41, 28.75791915544409, 2.9608213693742744, 14.0, 4, 0.49998327109636925, 4.856246526045085, -0.35783090127979156, -3.4755464266656113, 4.8819169998168945
42, 22.244245158454724, 18.895001334024986, -1.0, 0, -0.0806010793843756, -0.0948880679163307, -4.26051834931727, -5.0157188660076155, 0.12450011819601059
43, 24.220763624627352, 17.782208090463765, 4.0, 0, -0.01901785165376528, -0.0259038071768546, -4.058322572998319, -5.527753991687665, 0.032135430723428726
44, 30.172150241569074, 2.9585965608329095, 2.5, 4, 0.47674713340747177, 4.861928904682451, -0.3408880540633162, -3.4764204484368606, 4.885247230529785
45, 30.345031992694253, -5.3365298903836775, 14.0, 0, 0.0032884165437429397, -0.01869887497585256, 1.4292232248601335, -8.126971154276486, 0.018985826522111893
46, 30.146946905564878, -5.36396105585128, 17.0, 0, 0.002859176532190351, -0.016069364078539178, 1.4443910326629923, -8.117877687621405, 0.01632174476981163
47, 31.641774230828222, 2.567895150720376, -4.5, 4, 0.39622183499298724, 4.882271709830326, -0.28223061840502006, -3.477664384425295, 4.898323059082031
48, 31.66947121066117, 2.3736531451473497, -10.0, 4, 0.08719999403139497, 1.1634293351548877, -0.5399064030540672, -7.203474662221964, 1.1666926145553589
49, 31.957287718866795, -5.311331904273878, 4.0, 0, -0.033549582436426965, 0.20186154397656922, 1.3190489023923884, -7.93646980620614, 0.2046305388212204
50, 21.555986517951077, 25.138027525090205, 2.0, 0, 0.17763059153534752, 0.15231913611717973, -3.9990751686803296, -3.42922730649038, 0.23399518430233002
51, 22.348326866468568, 25.247752186960614, 3.0, 0, -0.08994653163164201, -0.07961716649164709, -4.28396920151161, -3.7920026817560095, 0.12012190371751785
52, 22.36755434828987, -24.465904561712573, 10.5, 0, 0.4666697885444685, -0.4266452454943558, 4.537921463317493, -4.148720710611654, 0.6323028206825256
53, 35.605726772385395, -5.400307235875664, 13.0, 0, 0.0078319071874793, -0.05163794118444297, 1.2487060117301143, -8.23306584805598, 0.052228495478630066
54, 37.46054699267303, 0.006446394454396764, 3.5, 4, 0.001233152309063644, 7.165953053228831, -0.00021242240235934398, -1.2344046648357545, 7.165953159332275
55, 37.50757837750584, -3.156205559083954, 20.0, 0, 0.011429179062788558, -0.13582158115598447, 0.7120278124288821, -8.461565155278258, 0.13630160689353943
56, 37.356465284659194, -6.346304458481228, 16.5, 0, 0.00521903007367991, -0.030720952176579625, 1.3867863685344137, -8.163087222227642, 0.031161116436123848
57, 35.33213860042198, 16.349835549312026, -11.0, 1, 2.7137399995664593, 5.864416036540855, -0.5037720391515664, -1.0886558128757031, 6.461869716644287
58, 39.0283243683916, -5.322487507763347, 16.5, 0, 0.009849818706062668, -0.07222598810600302, 1.1311473250027169, -8.294389539524946, 0.07289452850818634
59, 41.10898604619164, -0.08252893714738796, 2.0, 4, -0.014386116054050721, 7.165954931282941, 0.0024778954109658533, -1.2342794102800527, 7.165969371795654
60, 37.31708008850952, 18.01121861895954, 5.5, 0, -0.0160186180416645, -0.033188651196471304, -3.3193878230300298, -6.8773725896838025, 0.03685217350721359
61, 36.92512036867649, 19.343451854203586, 2.0, 0, -0.03579952494710969, -0.06833846294740799, -3.5044570865569713, -6.689731528959586, 0.07714759558439255
62, 42.154743937890835, -0.33385808219698354, -7.5, 4, -0.056751560370015344, 7.165761810319791, 0.009766040606392782, -1.2331135982702637, 7.16598653793335
63, 39.067817544251575, 17.06522880592886, 16.0, 0, 0.0035932843390219945, 0.008226187796131745, -3.091030282812339, -7.076366129396051, 0.008976739831268787
64, 42.47867833478083, -5.438894004832734, 8.0, 0, 0.010769425431843277, -0.0841110266835854, 1.0662304472539328, -8.32743939473816, 0.08479767292737961
65, 39.666222812983584, 18.534609497694483, 8.5, 0, -0.009499031879303009, -0.02032903445194981, -3.244666144261739, -6.943963413312803, 0.022438833490014076
66, 34.14961790281373, 27.476232862788805, 3.0, 0, -0.4654451250290484, -0.5784917187827351, -4.582986637534236, -5.696095360199606, 0.742490291595459
67, 38.99314962666764, 20.422131135856674, 15.0, 0, -0.036165143831107895, -0.06905218927912789, -3.503007521606514, -6.688493748505896, 0.07794948667287827
68, 43.63943248717404, -5.080080786845416, -3.5, 0, 0.011515438807982241, -0.09892110686947951, 0.9741194431554411, -8.367981033707723, 0.09958910942077637
69, 44.3419194639199, 2.7420507578558313, -3.5, 0, -0.004338860513251265, -0.07016405618771746, -0.5223849679778154, -8.447528592558802, 0.07029808312654495
70, 38.4350122539639, 22.919786766239344, 4.5, 0, -0.07450109177260698, -0.12493355214943261, -3.784374666268141, -6.346153572678819, 0.14546066522598267
71, 44.22526683971074, -7.771978422801111, 7.0, 0, 0.004744259638385333, -0.026996491375852374, 1.431644340222273, -8.146555422766118, 0.027410190552473068
72, 41.38932479250625, 17.78286265147838, 3.0, 0, 0.006086681844908395, 0.014166653408112614, -3.052690642363854, -7.105088025708733, 0.015418876893818378
73, 45.18959226848972, 2.4632904473386326, 15.0, 4, 0.19972653940731322, 3.664026258358713, -0.2572562016904412, -4.719420267915019, 3.6694657802581787
74, 42.149698316215, 16.69971797235124, 1.0, 4, 0.3771707644219887, 0.951970204550988, -2.5105336850849174, -6.336528414085911, 1.0239653587341309
75, 37.61077844217284, -25.128021515312273, 11.5, 0, 0.2443722829314019, -0.3657682235404084, 4.06484490758733, -6.084123301466445, 0.43989112973213196
76, 38.926843227385056, 26.55320881775167, -4.0, 0, -0.37677186210018276, -0.5523452667859375, -4.300364499219707, -6.304308297753671, 0.6686122417449951
77, 47.42380023588333, 2.3765399242782124, -0.5, 4, 0.1838055712985496, 3.6678360024404917, -0.23646669888504965, -4.718687607896703, 3.672438621520996
78, 45.00579702121612, 16.501017978879048, -2.0, 0, 0.027859073450242022, 0.07598439117547814, -2.6965628230480787, -7.35475588381267, 0.08093056082725525
79, 43.85767528863179, 20.3034840498546, -3.0, 0, -0.008266401814438124, -0.01785630316908985, -3.222168449238503, -6.960225014828849, 0.01967691443860531
80, 39.103827453225655, -27.10006145841864, 0.5, 0, 0.43714142060489825, -0.630769886268345, 4.3088557928376945, -6.217430676402202, 0.7674394249916077
81, 47.735163716578015, -6.889774326078855, -9.0, 0, 0.009563293381769856, -0.06625839303916067, 1.1940728505599787, -8.273023224469139, 0.06694498658180237
82, 44.25384546289054, 20.358346380789804, 3.5, 0, -0.007049686890289126, -0.015324218793084373, -3.207708678785431, -6.9727394114332855, 0.01686801016330719
83, 35.097889148511506, -33.00278317283247, 8.5, 4, -0.970889058445915, 1.0325237229352386, 3.1375719626151986, -3.3367535205333008, 1.4172970056533813
84, 46.19424709691054, 16.665596600868223, -2.0, 0, -0.05367475000093791, -0.1487774319629849, -2.744265447872584, -7.60664494854842, 0.15816353261470795
85, 47.12921918234142, 17.191220658960965, -7.0, 0, -0.05572362751871214, -0.15276466442164, -2.7689149113103264, -7.59089772280807, 0.1626104712486267
86, 47.72762445107343, 18.660601350726587, -7.0, 0, -0.06907718885622115, -0.1766765210777747, -2.9271092869889386, -7.486573993566275, 0.1897004246711731
87, 51.52202405258431, -7.949945827637557, -5.0, 0, 0.008542906873383972, -0.05536488712656715, 1.2711338176767029, -8.237966465219817, 0.0560201033949852
88, 52.02898003311135, -8.672036699844691, -1.0, 0, 0.006759359255016047, -0.04055363000506613, 1.3650268964462697, -8.189651358502076, 0.04111308604478836
89, 53.61946815753711, 2.8383792273040855, 20.0, 4, 0.11503790795956743, 2.1731667789178344, -0.3287696337594626, -6.210746167725546, 2.1762094497680664
90, 53.30887939701073, -6.315986513882762, 1.5, 0, 0.011816078247794147, -0.09973135453547177, 0.9913830098074468, -8.367579188129293, 0.10042889416217804
91, 32.21923309407847, 43.84705222187248, 16.0, 4, -1.3293674031913316, -0.9768318749082423, -5.335448819196948, -3.9205387923770227, 1.6496721506118774
92, 53.77556748150951, -11.005113708238186, -6.5, 3, -0.42336266861267324, 2.0687262629635716, 1.2206203547287044, -5.964459250055836, 2.111602306365967
93, 55.45329443971452, 1.309678216704092, -9.5, 4, 0.05201779235240744, 2.202493649685337, -0.14635492971629901, -6.196837442013703, 2.2031078338623047
94, 53.071409113731676, 18.014105398090404, 2.5, 0, -0.04427169594783119, -0.1304289741779324, -2.6081048616553617, -7.683745435346298, 0.13773779571056366
95, 44.640758504515986, 36.05969660966887, -4.0, 0, 0.0696414234966114, 0.08621386923675238, -4.041935534883739, -5.00378774831915, 0.11082760989665985
96, 55.250224177991136, 18.315831476601154, 6.0, 0, -0.04086551070650241, -0.12327196996580672, -2.556456229801818, -7.711622591538665, 0.12986904382705688
97, 55.25443463241685, 19.702927042780406, -2.5, 0, 0.029851574454714484, 0.08371506760398502, -2.634610047095325, -7.3884397131987996, 0.08887816965579987
98, 58.62247449253903, 1.7485517517364144, -6.5, 4, 0.06549848768048863, 2.1959220935475865, -0.18496664972579596, -6.201247801074769, 2.1968986988067627
99, 56.74754514708324, 17.730888060915593, -7.0, 0, -0.03276085326876631, -0.10485081139417475, -2.430013235565352, -7.777235145780614, 0.10984974354505539
100, 56.38749180497712, 20.25598226634075, -6.0, 0, -0.05383951711182652, -0.1498754930770126, -2.7333412943752577, -7.6089254922434, 0.15925249457359314
101, 57.54403550294462, 19.227699918148815, -8.0, 0, 0.035779680614521095, 0.10708026546756336, -2.4954263802792975, -7.468230980983686, 0.11289981752634048
102, 58.35980087325578, 17.75608604702539, -9.0, 0, -0.029503226842912397, -0.0969697059988797, -2.374416517873908, -7.804111492042742, 0.10135859251022339
103, 56.316974951268826, 24.999964382056497, -8.5, 0, -0.0014965720587408848, -0.003371301248947866, -3.1239573388596047, -7.037283114197646, 0.003688549855723977
104, 60.16593123213198, 16.421619632423543, 0.5, 0, -0.01779151669142115, -0.06518499354703386, -2.1564636813730473, -7.900904323828426, 0.06756938248872757
105, 59.6950931402893, 19.723659631416155, -3.0, 0, -0.040673968971581854, -0.12310273101024323, -2.5488946692466916, -7.714415454782584, 0.12964819371700287
106, 61.04972192538618, 18.722808448691822, 0.5, 0, -0.030645791876260917, -0.09992715982519759, -2.390750979036009, -7.79555497045055, 0.10452082008123398
107, 53.80331093743919, 35.54588271608021, 9.5, 0, 0.011013656042177487, 0.016670599105060753, -3.8574015085501614, -5.838678263606158, 0.019980227574706078
108, 64.44130770146566, -0.8128886337131264, 9.5, 0, -0.00016177441667575664, 0.012824579568308474, 0.1057819797937609, -8.385809354994176, 0.012825599871575832
109, 64.70314615349879, 1.6002486917253735, 6.5, 4, 0.036010501946601325, 1.456019169120283, -0.17171092244576056, -6.942818930963279, 1.456464409828186
110, 64.47149726859561, -9.523922851968482, 3.0, 0, 0.009820728193523962, -0.06648069926076039, 1.2216026543017349, -8.269549576815923, 0.06720215827226639
111, 53.554043401601376, 37.29402371836303, 1.0, 0, -0.006940766590095263, -0.009966908317895554, -3.9503852695911394, -5.672734746413593, 0.01214551366865635
112, 57.53556706146472, -30.291722234526226, 1.5, 0, 0.39719959219725726, -0.7544339538279529, 3.825323395644922, -7.265752308763063, 0.8526066541671753
113, 54.57210431346762, 37.23693657888646, 2.0, 0, 9.257656781628694e-05, 0.00013567437549945468, -3.9149020106379986, -5.73743332642134, 0.00016424967907369137
114, 63.73549191364094, 18.30245106457032, -0.5, 0, -0.023139759062050562, -0.08058067858669875, -2.2563935643857294, -7.8575461433845035, 0.08383730798959732
115, 66.28770595637013, 1.8196812738333152, -7.5, 4, 0.03988521666045494, 1.452946486845331, -0.1906474095267869, -6.944941186009558, 1.4534938335418701
116, 64.64691808311451, 20.40939691402402, -5.5, 0, -0.034583317955867915, -0.10954291948720268, -2.4513145443688074, -7.7645572386740715, 0.11487235128879547
117, 66.27851032735042, 17.46617013301873, 2.0, 0, -0.01485726898409697, -0.05637856772831643, -2.0889727739465846, -7.926981273921849, 0.0583033561706543
118, 63.451825412779215, 27.374523309354363, -5.5, 0, 0.0030955808380400958, 0.007175294074229399, -3.05811201837317, -7.088444525214011, 0.007814567536115646
119, 59.658201587968385, 35.56438308659971, 7.0, 0, -0.07721613509220664, -0.129527784636601, -3.7764084715209285, -6.334813606183301, 0.15079714357852936
120, 28.33411244843421, 3.100209414828534, 4.0, 4, 0.5303957027873828, 4.847508498317098, -0.3801546670609657, -3.4743927403040327, 4.876439094543457
121, 32.323269382527336, 3.454557235341801, -7.0, 4, 0.5181862379776178, 4.848515227686401, -0.37143419964422003, -3.4753998486858673, 4.876127243041992
122, 37.58396416221848, 3.390779889849815, -14.5, 1, 0.6409534148801421, 7.104433480515244, -0.11206987395804212, -1.2422009871864483, 7.1332879066467285
123, 37.86507762870138, 2.8354914869316667, -13.5, 0, 0.012427248249447092, 0.1659531414025358, -0.6140073937907057, -8.19943834697959, 0.16641779243946075
124, 38.027106330759956, 0.28297448685534754, 0.0, 4, 0.05332001710442364, 7.165331343190457, -0.009196406559417773, -1.2358454431075483, 7.165529727935791
125, 36.64643904240876, 11.381939673622966, -0.5, 0, -0.10326435615600746, -0.33248031896483865, -2.4930082572426646, -8.026740410774325, 0.34814751148223877
126, 41.675484937196735, 0.1939907844371237, -5.5, 4, 0.03335416957328883, 7.165552712607581, -0.005751574989443962, -1.2356240402513594, 7.165630340576172
127, 44.765786618011596, 2.6026710832180093, 9.5, 4, 0.2128169160246873, 3.660438198623669, -0.27442567691096725, -4.720105192819989, 3.6666195392608643
128, 46.790994945595656, 8.2310978845887, -16.0, 0, 0.09446144900639501, 0.5369812441773351, -1.3423399424488445, -7.630746510741267, 0.5452263951301575
129, 45.87280528731754, 13.253840310821642, -13.0, 3, 0.5964686890201855, 2.064435015794173, -1.6507948195652844, -5.713558300940196, 2.1488757133483887
130, 48.550154366720875, 10.059291794341638, -17.0, 0, 0.10311977939322857, 0.497697184867388, -1.5700133489154702, -7.577510624608263, 0.5082678198814392
131, 53.647164080838316, 2.6441446313059433, 21.0, 4, 0.10730208865737273, 2.177056689056991, -0.30605548178829456, -6.2095728255331135, 2.179699420928955
132, 59.672442838663926, 2.8843181728660703, -8.5, 0, 0.02117412517814662, 0.4380625501853531, -0.38421522267037234, -7.948866781836456, 0.4385739862918854
133, 59.65731888808979, 7.239823687010646, -14.0, 0, 0.04274350674839076, 0.35221341329886113, -0.9633969930555978, -7.938547140817977, 0.3547975420951843
134, 61.837851819477955, 17.44543754438298, 0.0, 0, -0.02117070740384396, -0.07504260434980854, -2.2211864435520345, -7.873313455759583, 0.07797173410654068
135, 64.44966921976702, 1.9612867182540565, 1.0, 4, 0.04412871556053419, 1.4501098154080314, -0.21139598710448995, -6.94666481777789, 1.4507811069488525
136, 64.96498566206367, 4.013378607588989, -3.0, 0, -0.00467698212427834, -0.07570680624821498, -0.522094165191518, -8.451193687976021, 0.07585113495588303
137, 66.60499775861923, 3.844350368517084, -3.5, 0, 0.010234977114522098, 0.17732531180169772, -0.4733942026647632, -8.20175498717418, 0.17762044072151184
138, 66.44889843464684, 17.687843304059356, 4.5, 0, -0.015760940579131667, -0.05920999648028708, -2.1080518857209123, -7.919435017670402, 0.061271779239177704
